Secure Time-Sensitive Software-Defined Networking in Vehicles

Current designs of future In-Vehicle Networks (IVN) prepare for switched Ethernet backbones, which can host advanced LAN technologies such as IEEE Time-Sensitive Networking (TSN) and Software-Defined Networking (SDN). In this paper, we present an integrated Time-Sensitive Software-Defined Networking (TSSDN) architecture that simultaneously enables control of synchronous and asynchronous real-time and best-effort communication for all IVN traffic classes. Despite the central SDN controller, we can validate that control can operate without a delay penalty for TSN traffic, provided protocols are properly mapped. We demonstrate how TSSDN adaptably and reliably enhances network security for in-vehicle communication. A systematic investigation of the possible control flow integrations with switched Ether-networks reveals that these strategies allow for shaping the attack surface of a software-defined IVN. We discuss embeddings of control flow identifiers on different layers, covering the range from a fully exposed mapping to deep encapsulation. We experimentally evaluate these strategies in a production vehicle, which we map to a modern Ethernet topology. Our findings indicate that visibility of automotive control flows on lower network layers enables isolation and access control throughout the network infrastructure. Such a TSSDN backbone can establish and survey trust zones within the IVN and reduce the attack surface of connected cars in various attack scenarios.

==> results/max_latency/exp_tsn_s1_sync.csv <==
Time,Max,Min,Avg
Max1,0.000548587,0.000548212,0.000548401
Min1,0.000547362,0.000547077,0.000547205
Avg1,0.000547892,0.000547709,0.000547808


==> results/max_latency/exp_tsn_s3_sync.csv <==
Time,Max,Min,Avg
Max1,0.00024781,0.00024781,0.00024781
Min1,0.00024781,0.00024781,0.00024781
Avg1,0.00024781,0.00024781,0.00024781


==> results/max_latency/exp_tsn_s4_async.csv <==
Time,Max,Min,Avg
Max1,0.001205682,0.000977917,0.00114054
Min1,0.000682817,0.000373215,0.000388071
Avg1,0.000807873,0.000485002,0.000625738


==> results/max_latency/exp_tsn_s4_ct.csv <==
Time,Max,Min,Avg
Max1,0.002531336,0.002050223,0.002292811
Min1,0.000171377,0.000023295,6.48084E-05
Avg1,0.001322357,0.001176122,0.001251594


==> results/max_latency/exp_tssdn_s1_sync_from400.csv <==
Time,Max,Min,Avg
Max0,0.000548501,0.00054812,0.000548335
Min0,0.000547467,0.000547122,0.000547293
Avg0,0.000547928,0.000547695,0.00054781


==> results/max_latency/exp_tssdn_s1_sync_until400.csv <==
Time,Max,Min,Avg
Max0,0.000373215,0.000373215,0.000373215
Min0,0.000373215,0.000373215,0.000373215
Avg0,0.000373215,0.000373215,0.000373215


==> results/max_latency/exp_tssdn_s3_sync.csv <==
Time,Max,Min,Avg
Max0,0.00024781,0.00024781,0.00024781
Min0,0.00024781,0.00024781,0.00024781
Avg0,0.00024781,0.00024781,0.00024781


==> results/max_latency/exp_tssdn_s4_async.csv <==
Time,Max,Min,Avg
Max0,0.001096079,0.000587847,0.000841893
Min0,0.000373215,0.000373215,0.000373215
Avg0,0.000578557,0.000406096,0.000479167


==> results/max_latency/exp_tssdn_s4_ct.csv <==
Time,Max,Min,Avg
Max0,0.002504228,0.001922099,0.002217941
Min0,0.000023295,0.000023295,0.000023295
Avg0,0.000491566,0.000410833,0.000437491


==> results/tssdn_async4_ordered.csv <==
0.101201325,0.000373214999999999
0.102205257954,0.000373214999999999
0.10320923702,0.000373214999999999
0.104255935,0.000414927590999999
0.105205200469,0.000373214999999999
0.106209116819,0.000373214999999999
0.107212100514,0.000373214999999999
0.108265375,0.000436549348999999
0.109225615,0.000391801743999999
0.110217215,0.000377494023999999
0.111213886385,0.000373214999999999
0.112206870763,0.000373214999999999
0.113322895,0.000495278590999999
0.114205776433,0.000373214999999999
0.115225295,0.000389791778999999
0.116246575,0.000409213842999999
0.11720845158,0.000373214999999999
0.118198317516,0.000373214999999999
0.119198200644,0.000373214999999999
0.120190058411,0.000373214999999999
0.121194968199,0.000373214999999999
0.122189863397,0.000373214999999999
0.123193682026,0.000373214999999999
0.124242015,0.000427703806
0.125293215,0.000483982716999999
0.12618829,0.000377190725999999
0.12718415649,0.000373214999999999
0.128177994965,0.000373214999999999
0.129282415,0.000477767351999999
0.130216375,0.000409842538
0.131191055,0.000381575143999999
0.132186647674,0.000373214999999999
0.133191619289,0.000373214999999999
0.134307135,0.000482837072999999
0.13522059796,0.000397413588999999
0.136203244584,0.000373214999999999
0.137232575,0.000397664651999999
0.138211958561,0.000373214999999999
0.139204841224,0.000373214999999999
0.140225255,0.000398771145999999
0.14119555322,0.000373214999999999
0.142192456127,0.000373214999999999
0.143201326331,0.000373214999999999
0.14429365,0.000468693780999999
0.145193855,0.000377056328999999
0.146190884976,0.000373214999999999
0.147187730124,0.000373214999999999
0.148185571156,0.000373214999999999
0.149183421456,0.000373214999999999
0.150285855,0.000471829677999999
0.151191041848,0.000373214999999999
0.152285135,0.000458469959999999
0.153370575,0.000553057944999999
0.154323333933,0.000504015
0.155295615,0.000478495666999999
0.156209139412,0.000400218478999999
0.157209055,0.000401273672999999
0.158180801127,0.000373214999999999
0.15918625455,0.000376838453999999
0.160172450231,0.000373214999999999
0.161209535,0.000407417749
0.162179259761,0.000373214999999999
0.163169188198,0.000373214999999999
0.164164166008,0.000373214999999999
0.165169182985,0.000373214999999999
0.166166190692,0.000373214999999999
0.167161213082,0.000373214999999999
0.168162210974,0.000373214999999999
0.169154132097,0.000373214999999999
0.17016310356,0.000373214999999999
0.171226335,0.000428509439999999
0.172168968235,0.000373214999999999
0.173169893329,0.000373214999999999
0.174229215,0.00042559241
0.17523733,0.000431806392
0.176187682564,0.000373214999999999
0.177241295,0.000424897020999999
0.178185576288,0.000373214999999999
0.179194578449,0.000373214999999999
0.180203570231,0.000373214999999999
0.18127309,0.000443775815999999
0.182221975,0.000388738250999999
0.183198418601,0.000373214999999999
0.184197433625,0.000373214999999999
0.185205418829,0.000373214999999999
0.18619939608,0.000373214999999999
0.187197402033,0.000373214999999999
0.188192485188,0.000373214999999999
0.189186575548,0.000373214999999999
0.190194676348,0.000373214999999999
0.191257615,0.000440973335999999
0.192188047084,0.000373214999999999
0.193324495,0.000502421507999999
0.194211217576,0.000388985179999999
0.195204669916,0.000373214999999999
0.196207897986,0.000373214999999999
0.197268255,0.000426353710999999
0.198237079608,0.000389941272999999
0.199244895,0.000401557464999999
0.200225794343,0.000373214999999999
0.201258815,0.000412047437
0.202265997582,0.000417031536
0.203230339806,0.000373214999999999
0.204229540362,0.000373214999999999
0.205231681729,0.000373214999999999
0.206234859647,0.000373214999999999
0.207237008218,0.000373214999999999
0.208239158518,0.000373214999999999
0.209306735,0.000438641181999999
0.210314075479,0.000450824774999999
0.211236556626,0.000373214999999999
0.212232654515,0.000373214999999999
0.213230743601,0.000373214999999999
0.214344575,0.000488926994999999
0.215258075612,0.000393250666999999
0.216259695,0.000397703732
0.217273215,0.000421110628
0.218228440147,0.000373214999999999
0.219263537142,0.000416216416999999
0.22027565,0.000431221223999999
0.221210724913,0.000373214999999999
0.222219792171,0.000373214999999999
0.223238227137,0.000385635473
0.224226859177,0.000373214999999999
0.225284255,0.000426641156999999
0.226230812783,0.000373214999999999
0.227300695,0.000442058999999999
0.228235883343,0.000373214999999999
0.229241004424,0.000373214999999999
0.230239124209,0.000373214999999999
0.23131069,0.000448677836999999
0.232243375,0.000384201653
0.233255455,0.000406179128999999
0.234225602306,0.000373214999999999
0.235324415,0.000464924753999999
0.236238007918,0.000374476501999999
0.237336255,0.000467678471999999
0.23825917,0.000386615292
0.239242806516,0.000373214999999999
0.240246806516,0.000373214999999999
0.241260815,0.000391212617999999
0.242238797378,0.000373214999999999
0.243284655,0.000419119261999999
0.244237773204,0.000373214999999999
0.245243420841,0.000383845817999999
0.246231772845,0.000373214999999999
0.247233742491,0.000373214999999999
0.248237695783,0.000373214999999999
0.249235613546,0.000373214999999999
0.250326940222,0.000468628825999999
0.251222458442,0.000373214999999999
0.252241375,0.000385162029999999
0.253228111463,0.000380920432999999
0.254250415,0.000400236030999999
0.25522931156,0.000373214999999999
0.25624933,0.000399362926999999
0.257230105037,0.000373214999999999
0.258285928322,0.000434120874999999
0.259226854497,0.000373214999999999
0.260235696341,0.000373214999999999
0.261242545807,0.000373214999999999
0.262239388029,0.000373214999999999
0.26337173,0.000507756570999999
0.264242897692,0.000387101255
0.265223909219,0.000373214999999999
0.266220597682,0.000375997901999999
0.267219748273,0.000373214999999999
0.26827845,0.000438928295
0.269224455,0.000383004426999999
0.270251375,0.000409978384999999
0.271216582599,0.000373214999999999
0.272224536115,0.000373214999999999
0.273265615,0.000412333320999999
0.274228427028,0.000373214999999999
0.275272095,0.000411929104
0.276229325852,0.000373214999999999
0.277221233856,0.000373214999999999
0.278283775,0.000437845368
0.279225077901,0.000373214999999999
0.280225036695,0.000373214999999999
0.281215997387,0.000373214999999999
0.28221477,0.000376116698999999
0.283227775,0.000395227152999999
0.284201646529,0.000373214999999999
0.285225212579,0.000400938607999999
0.286312655,0.000482523745999999
0.287226209257,0.00039818416
0.288200221537,0.000373214999999999
0.289191211985,0.000373214999999999
0.290184182055,0.000373214999999999
0.291176077538,0.000373214999999999
0.292178974468,0.000373214999999999
0.293181884238,0.000373214999999999
0.294215895,0.000410270099999999
0.29518675413,0.000373214999999999
0.296224665497,0.000419182962999999
0.297187656539,0.000373214999999999
0.298196618541,0.000373214999999999
0.299262215,0.000439825826999999
0.300344472984,0.000521152522999999
0.301224885483,0.000410552003999999
0.302184583831,0.000373214999999999
0.303187583123,0.000373214999999999
0.304178603766,0.000373214999999999
0.305180621517,0.000373214999999999
0.306171686293,0.000373214999999999
0.307216669841,0.000422153787999999
0.308165813005,0.000373214999999999
0.309165830691,0.000373214999999999
0.310169883081,0.000373214999999999
0.31116791566,0.000373214999999999
0.312199427966,0.000412741834
0.31326581,0.000485213767999999
0.314162615,0.000387067295999999
0.315149241718,0.000373794013999999
0.316293306712,0.000510939277999999
0.317212155462,0.000430882676999999
0.318159409254,0.000373214999999999
0.319182175,0.000402063314999999
0.320238495,0.000464486901999999
0.321288712965,0.000511720812
0.322155089408,0.000373214999999999
0.323186165439,0.000396484446999999
0.324169733944,0.000373214999999999
0.325161535544,0.000373214999999999
0.326151337544,0.000373214999999999
0.327143168034,0.000373214999999999
0.328138977468,0.000373214999999999
0.329150660423,0.000381098754999999
0.330142576668,0.000373214999999999
0.331145435372,0.000373214999999999
0.332226666663,0.000463570183999999
0.333205822924,0.00044387737
0.334134000746,0.000373214999999999
0.335184420943,0.000415836797
0.336140677722,0.000373214999999999
0.337137539489,0.000373214999999999
0.338257805936,0.000503638778999999
0.339128262558,0.000373214999999999
0.340133855,0.000382997452999999
0.341114914339,0.000373214999999999
0.342111754931,0.000373214999999999
0.343160982789,0.000415594945999999
0.344322575,0.000578315856999999
0.345181595289,0.000446447428
0.346138882164,0.000406800623
0.347175905283,0.000434903179999999
0.348118082292,0.000373214999999999
0.349126815,0.000381026702999999
0.350118872703,0.000373214999999999
0.351242925903,0.000491331223999999
0.352195695,0.000438112728999999
0.353303422779,0.000544792258999999
0.354205440908,0.000454804017999999
0.355132876012,0.000373214999999999
0.356131910008,0.000373214999999999
0.357237067786,0.000473342320999999
0.35820456153,0.000440810392999999
0.359203909034,0.000442082395999999
0.36014414103,0.000373214999999999
0.361144229574,0.000373214999999999
0.362173706531,0.000406554012999999
0.363138545895,0.000373214999999999
0.364129781165,0.000373214999999999
0.365156735,0.000406930226999999
0.366207175,0.000458130419
0.367128991505,0.000373745724
0.368143615,0.000387129011
0.369287319627,0.000524679318999999
0.370140034657,0.000373214999999999
0.371240535,0.000467565361999999
0.372215994614,0.000442877815999999
0.373160187738,0.000380900559999999
0.374144695062,0.000373214999999999
0.37513793367,0.000373214999999999
0.376247215,0.000486297129999999
0.377180575868,0.000413436892
0.37814074399,0.000375405413999999
0.379153354623,0.000396777838999999
0.380131992184,0.000373214999999999
0.381130191784,0.000373214999999999
0.38221009273,0.000455876537999999
0.383173513962,0.000417135157999999
0.384124754881,0.000373214999999999
0.385194332702,0.000441621395999999
0.386121075086,0.000373214999999999
0.387111146414,0.000373214999999999
0.388290612074,0.000551550378
0.389105397696,0.000373214999999999
0.390172460815,0.000440193970999999
0.391180791435,0.000453397524999999
0.392197535,0.000464985680999999
0.393111226285,0.000388562246999999
0.39419376768,0.000461950124999999
0.395190577039,0.000462683825999999
0.396119498293,0.000388474990999999
0.397300496413,0.000566314454999999
0.398124224791,0.000384883578999999
0.399121291908,0.000376759939999999
0.40012136689,0.000385646265999999
0.401177384813,0.000437541329999999
0.402184707669,0.00044570256
0.403126659286,0.000385528926999999
0.404159717161,0.000428426511999999
0.405320278879,0.000594832401999999
0.406231272691,0.000514631852
0.407153240536,0.000434411821999999
0.40822892488,0.000511900081999999
0.409194630425,0.000480366218999999
0.410223910617,0.000513447211
0.411218198912,0.000498493697999999
0.412203867008,0.000483961793999999
0.413175096738,0.000459952516
0.414213187004,0.000504804173999999
0.415231536374,0.000520953143999999
0.416202925051,0.000495102412999999
0.41714875513,0.000440759021
0.418145891327,0.000436674827
0.419218243223,0.000509728763999999
0.420158850661,0.000456137401999999
0.421196482077,0.000500538906999999
0.422208188143,0.000511043416999999
0.423195907555,0.000491589378999999
0.424151307583,0.000452865157
0.425168042157,0.000475449524999999
0.426230031804,0.000528235203
0.427168403058,0.000461417951999999
0.428188564318,0.000473404416999999
0.429144013611,0.000421686162
0.430126530987,0.000404118125
0.431141004003,0.000416497879
0.432165355663,0.000446741157999999
0.433239189407,0.000512452423999999
0.434294579534,0.000560667501999999
0.435186052657,0.000456925385999999
0.436239490561,0.000519146467999999
0.437168473286,0.000441962220999999
0.43819401871,0.000461353323999999
0.439232658182,0.000500802939999999
0.440148604482,0.000425542514
0.441217109203,0.000492813949
0.442224873347,0.000498377692999999
0.443211918979,0.000492204483
0.444189682051,0.000474755339999999
0.445234640675,0.000511577275
0.44618521786,0.000456019595
0.447151856658,0.000420557181999999
0.448223085094,0.000485688375999999
0.44920125039,0.000459771806
0.450215651302,0.000470078783999999
0.45123284853,0.000490119856999999
0.45213605581,0.000400209442999999
0.45319740373,0.00046149156
0.454133723922,0.000392690410999999
0.455233352594,0.000501192366999999
0.456184987273,0.000454767101999999
0.457192325823,0.000467043094999999
0.458274025493,0.000539708504
0.459218869369,0.000476561487
0.460204420769,0.000466153015
0.461176741585,0.000441502069
0.462242200109,0.000517025774999999
0.463157465829,0.000439322538999999
0.464182209485,0.000455120050999999
0.465238216815,0.000509218467999999
0.466227293601,0.000498364531999999
0.46718306084,0.00045312298
0.468227849355,0.000500915635999999
0.469126393285,0.000408438781999999
0.470205222737,0.000488222798
0.471157794387,0.000448808636999999
0.472160617232,0.000450643139
0.473134742282,0.000426804010999999
0.474172905607,0.000458992485999999
0.475151842647,0.000429014404999999
0.476174707598,0.000447933023999999
0.477128334036,0.000400587715999999
0.478214054664,0.000482347051999999
0.4791945364,0.000458835497999999
0.480226401371,0.000482691173
0.481238333996,0.000492629920999999
0.482229806606,0.000477075118999999
0.483186779525,0.000428032157999999
0.484316808935,0.000549005937999999
0.485212774959,0.000440959411999999
0.486221455775,0.000449598780999999
0.487227715258,0.000454739231999999
0.48823675841,0.000459733365999999
0.489235524458,0.000465441428999999
0.490234821733,0.000461676505999999
0.49126844106,0.000493280474999999
0.492231414164,0.000451171765999999
0.493205741188,0.000416398474999999
0.494189663028,0.000404218792999999
0.495188251884,0.000404656201999999
0.496203300294,0.000424512647999999
0.497262710676,0.000475801337999999
0.498185169795,0.000392137372
0.499207407521,0.000410259556999999
0.500183247705,0.000384957098999999
0.501256992708,0.000463542763999999
0.502309917331,0.000512371778999999
0.503223237331,0.000427634279999999
0.504171938143,0.000373214999999999
0.505179985339,0.000387195038999999
0.506330145965,0.000539283408999999
0.507229547193,0.000439582204999999
0.508298255013,0.000514262546999999
0.509172151851,0.000386153988999999
0.510305894998,0.000520827699999999
0.511190790917,0.000402665710999999
0.512219133099,0.000429945515999999
0.51322560716,0.000428394376999999
0.51422577842,0.000422530447
0.51519234496,0.000399057697
0.516163532383,0.000373214999999999
0.517170938713,0.000376614021999999
0.518169582075,0.000373214999999999
0.519190724628,0.000389257283
0.520318296815,0.000520797114999999
0.521198015,0.000400490299999999
0.52224193078,0.000444401018
0.523198405168,0.000402924956
0.524205654478,0.000403164553999999
0.52529609443,0.000497599459999999
0.526239110042,0.000432632708999999
0.527225407229,0.00042099507
0.528218123108,0.000405756080999999
0.529180604897,0.000373214999999999
0.530292775,0.000481417936999999
0.531251623004,0.000432313985999999
0.532219656461,0.000400417923
0.533192351734,0.000373229171999999
0.534198163948,0.000389165136
0.535192515811,0.000382571742
0.5362176583,0.000407821976999999
0.53724489639,0.000428123149999999
0.538282928242,0.000460224744
0.539221278555,0.000389566936999999
0.540349697869,0.000527980194
0.541251436601,0.000438676693999999
0.542197892227,0.00038713232
0.543228589324,0.000414789417
0.544319137398,0.000507317201
0.545268151475,0.000455235765999999
0.546193264402,0.000373214999999999
0.547282083895,0.000468864705999999
0.548198923879,0.000393578352
0.549223763847,0.000417212874
0.550231835075,0.00042810978
0.551298405003,0.000491514327999999
0.552182422783,0.000379417639999999
0.553174342432,0.000373214999999999
0.554226998098,0.000434706785999999
0.55516869981,0.000373214999999999
0.55617586569,0.000373214999999999
0.557247998693,0.000447193234999999
0.558180173849,0.000373214999999999
0.559234868361,0.000421799263999999
0.560205228058,0.000402019805
0.561223951778,0.000423523969
0.562163808684,0.000373214999999999
0.563230847055,0.000435059991999999
0.564229244516,0.000424266097
0.565243249793,0.000432140747999999
0.566246395399,0.000442132274
0.567177454749,0.000375059290999999
0.568192840365,0.000393287789999999
0.569185019703,0.000385314655999999
0.570305821903,0.000501983843999999
0.571210203717,0.000410211160999999
0.572186248356,0.000392084349
0.573230208356,0.000444870160999999
0.574201319548,0.000417846809999999
0.575153884339,0.000373214999999999
0.576170903602,0.000383001081
0.577183836072,0.000394693342999999
0.578198368497,0.000405985159999999
0.579194093104,0.000403510166999999
0.580247268688,0.000458496006999999
0.58125581,0.000459798550999999
0.582247502143,0.000446249685999999
0.583199981148,0.000392547660999999
0.584245349565,0.000446702646
0.58520640424,0.000412523352999999
0.586217030726,0.000428951038999999
0.587234675429,0.000451386085999999
0.588168963152,0.000376440127999999
0.589177487775,0.000384784552999999
0.590184263429,0.000393385556999999
0.591223535,0.000428511226999999
0.592161314378,0.000373214999999999
0.593153413578,0.000373214999999999
0.594189160396,0.000399811047999999
0.595194428522,0.000412967573999999
0.596166082583,0.000378547816
0.597174370306,0.000382792576999999
0.598196606233,0.000405030575999999
0.599197455,0.000409911480999999
0.600178991554,0.000398377660999999
0.601145833067,0.000373214999999999
0.602271050851,0.000497351266999999
0.603194944816,0.000427185938
0.604138184832,0.000377352412999999
0.605132053401,0.000373214999999999
0.606133074411,0.000373214999999999
0.607150855,0.000393030012
0.608194852193,0.000443102059999999
0.609191743441,0.000439050307999999
0.610226629995,0.000482045371999999
0.611112699937,0.000373214999999999
0.612229038708,0.000485704370999999
0.613154495,0.000417364711
0.614128314944,0.000386335810999999
0.615152075263,0.000401229764999999
0.616171648981,0.000424927972999999
0.6171137964,0.000373214999999999
0.618127202742,0.000381722777999999
0.619122544285,0.000382161138999999
0.62029544837,0.000551184661999999
0.621110452999,0.000373214999999999
0.622164625807,0.000437523932999999
0.623171859219,0.000452902737
0.624164778896,0.000446932269999999
0.625092837314,0.000379113309999999
0.626158334188,0.000438741348999999
0.627139878297,0.000413420261999999
0.628316879525,0.000583579482999999
0.629159850761,0.000432760953
0.630171295,0.000450403991999999
0.6310909466,0.000373214999999999
0.632087796127,0.000373214999999999
0.633201407016,0.000485973583999999
0.634105174828,0.000383909470999999
0.635103690763,0.000386608673
0.636188255,0.000464330785
0.637104607941,0.000378917600999999
0.638091787399,0.000373214999999999
0.639100270431,0.000382847288999999
0.640112483572,0.00039126123
0.641103562635,0.000378541092999999
0.642096772009,0.000377922293999999
0.643106276387,0.000388549016
0.644227907928,0.000502371576
0.645098577371,0.000373214999999999
0.646127672902,0.000402445833
0.647116993843,0.000386852403999999
0.648105231189,0.000373214999999999
0.649244195734,0.000503237885999999
0.650120069252,0.000373214999999999
0.65121743102,0.000466661565999999
0.652166196951,0.000411540529
0.653161536903,0.000401938318999999
0.654201764744,0.00045232067
0.655112473594,0.000373214999999999
0.656135893794,0.000395795407999999
0.6572833888,0.000541490813999999
0.658196955981,0.000448265067999999
0.65919902192,0.000447488474999999
0.660295814106,0.000547430709999999
0.661196289419,0.000444040370999999
0.662134311519,0.000373214999999999
0.663133180226,0.000373214999999999
0.664193415,0.000435621423
0.665145191612,0.000395581011999999
0.666146314734,0.000392854711999999
0.66712677597,0.000375453172999999
0.668212655,0.000460448657999999
0.669232564415,0.000472556255
0.670142747851,0.000390882084999999
0.671173105342,0.000417415413999999
0.672150430655,0.000391860344999999
0.673194632836,0.000445189922
0.674204895,0.000460604829999999
0.675158152193,0.000424060022999999
0.676115728132,0.000381826784999999
0.677183981541,0.00045625747
0.678169665602,0.000435096134999999
0.679113583267,0.000373214999999999
0.680146434263,0.000408247133999999
0.681188458623,0.000441389393999999
0.682122214838,0.000373214999999999
0.683127170043,0.000373214999999999
0.68435090821,0.000587950696999999
0.685235963293,0.000477054999999999
0.686129082076,0.000373214999999999
0.687154335,0.000408563875999999
0.688132622717,0.000384979836999999
0.689179775,0.000433210819999999
0.690189749563,0.000450275591999999
0.691209010153,0.000467701760999999
0.692197983562,0.000449802045999999
0.693129261069,0.000373214999999999
0.694177513237,0.000419620848999999
0.695198792599,0.000438051747
0.696159391331,0.000400821618
0.697202074704,0.000447629117
0.698125557715,0.000373214999999999
0.699133634385,0.000383391469999999
0.700183263735,0.000434080724
0.701121300707,0.000373214999999999
0.702189183105,0.000450243017999999
0.703115273746,0.000382532458999999
0.704109755487,0.000373214999999999
0.705128895,0.000385478744999999
0.706123503332,0.000373214999999999
0.707125384328,0.000373214999999999
0.708124318232,0.000373214999999999
0.709122255884,0.000373214999999999
0.710162335,0.000421343715999999
0.711108224364,0.000373214999999999
0.712172895,0.000436879863999999
0.713107135,0.000381193296999999
0.714200994732,0.000483160831999999
0.715091965369,0.000373214999999999
0.716117655,0.000393993775999999
0.717092751724,0.000373214999999999
0.718093639573,0.000373214999999999
0.719085513989,0.000373214999999999
0.720080433208,0.000373214999999999
0.721229320799,0.000514210706999999
0.722122631439,0.000406590404999999
0.723079144659,0.000373214999999999
0.724082054087,0.000373214999999999
0.72507694847,0.000373214999999999
0.726081455,0.000375880653999999
0.727090075179,0.000381571167
0.728090614946,0.000373214999999999
0.729092473641,0.000373214999999999
0.730099366096,0.000373214999999999
0.731136255,0.000416226003999999
0.732099130821,0.000373214999999999
0.733101045393,0.000373214999999999
0.734117455,0.000392632195999999
0.735101978079,0.000373214999999999
0.736103895,0.000374111214
0.737106044562,0.000373214999999999
0.738097133134,0.000373214999999999
0.739101055,0.000374025091
0.740096355765,0.000373214999999999
0.741140655,0.000411379371999999
0.742159375,0.000428930852999999
0.743098808674,0.000373214999999999
0.744096956189,0.000373214999999999
0.745090123776,0.000373214999999999
0.746083296779,0.000373214999999999
0.747092502474,0.000373214999999999
0.74808573406,0.000373214999999999
0.749088956784,0.000373214999999999
0.75009853,0.000380594921999999
0.75112101,0.000410876521999999
0.752088589486,0.000373214999999999
0.753114367475,0.000399753181
0.754096012838,0.000373214999999999
0.755103201701,0.000373214999999999
0.756102360847,0.000373214999999999
0.757135375,0.000406107536999999
0.758096588629,0.000373214999999999
0.759103747585,0.000373214999999999
0.760095844495,0.000373214999999999
0.761102963493,0.000373214999999999
0.762102060197,0.000373214999999999
0.76321253,0.000479652928999999
0.764099147824,0.000373214999999999
0.765095169295,0.000373214999999999
0.766111775,0.000399804850999999
0.767081855,0.000376838166999999
0.768083225267,0.000373214999999999
0.769082188723,0.000373214999999999
0.770087167548,0.000373214999999999
0.771097604381,0.000376662184999999
0.772103535,0.000373585007999999
0.77309312224,0.000373214999999999
0.774153055,0.000437215457999999
0.775080967704,0.000373214999999999
0.77614685,0.000446156599999999
0.777121855,0.000414195757
0.778079842967,0.000373214999999999
0.779184015,0.000482421660999999
0.780077790723,0.000373214999999999
0.781071749756,0.000373214999999999
0.782064769801,0.000373214999999999
0.783197575,0.000499010246999999
0.784077715604,0.000373214999999999
0.785067667394,0.000373214999999999
0.786064635441,0.000373214999999999
0.787066582442,0.000373214999999999
0.78811757,0.000423217458999999
0.789059539869,0.000373214999999999
0.790058584517,0.000373214999999999
0.791055619916,0.000373214999999999
0.792061607341,0.000373214999999999
0.793063603447,0.000373214999999999
0.794062634828,0.000373214999999999
0.79514045,0.000454028368999999
0.796049560356,0.000373214999999999
0.797057480254,0.000373214999999999
0.798146055,0.000455912274999999
0.799063194335,0.000373214999999999
0.800171455,0.000484627326999999


==> results/tssdn_async4_ordered_fix.csv <==
0.101201325,0.000373214999999999
0.102205257954,0.000373214999999999
0.10320923702,0.000373214999999999
0.104255935,0.000414927590999999
0.105205200469,0.000373214999999999
0.106209116819,0.000373214999999999
0.107212100514,0.000373214999999999
0.108265375,0.000436549348999999
0.109225615,0.000391801743999999
0.110217215,0.000377494023999999
0.111213886385,0.000373214999999999
0.112206870763,0.000373214999999999
0.113322895,0.000495278590999999
0.114205776433,0.000373214999999999
0.115225295,0.000389791778999999
0.116246575,0.000409213842999999
0.11720845158,0.000373214999999999
0.118198317516,0.000373214999999999
0.119198200644,0.000373214999999999
0.120190058411,0.000373214999999999
0.121194968199,0.000373214999999999
0.122189863397,0.000373214999999999
0.123193682026,0.000373214999999999
0.124242015,0.000427703806
0.125293215,0.000483982716999999
0.12618829,0.000377190725999999
0.12718415649,0.000373214999999999
0.128177994965,0.000373214999999999
0.129282415,0.000477767351999999
0.130216375,0.000409842538
0.131191055,0.000381575143999999
0.132186647674,0.000373214999999999
0.133191619289,0.000373214999999999
0.134307135,0.000482837072999999
0.13522059796,0.000397413588999999
0.136203244584,0.000373214999999999
0.137232575,0.000397664651999999
0.138211958561,0.000373214999999999
0.139204841224,0.000373214999999999
0.140225255,0.000398771145999999
0.14119555322,0.000373214999999999
0.142192456127,0.000373214999999999
0.143201326331,0.000373214999999999
0.14429365,0.000468693780999999
0.145193855,0.000377056328999999
0.146190884976,0.000373214999999999
0.147187730124,0.000373214999999999
0.148185571156,0.000373214999999999
0.149183421456,0.000373214999999999
0.150285855,0.000471829677999999
0.151191041848,0.000373214999999999
0.152285135,0.000458469959999999
0.153370575,0.000553057944999999
0.154323333933,0.000504015
0.155295615,0.000478495666999999
0.156209139412,0.000400218478999999
0.157209055,0.000401273672999999
0.158180801127,0.000373214999999999
0.15918625455,0.000376838453999999
0.160172450231,0.000373214999999999
0.161209535,0.000407417749
0.162179259761,0.000373214999999999
0.163169188198,0.000373214999999999
0.164164166008,0.000373214999999999
0.165169182985,0.000373214999999999
0.166166190692,0.000373214999999999
0.167161213082,0.000373214999999999
0.168162210974,0.000373214999999999
0.169154132097,0.000373214999999999
0.17016310356,0.000373214999999999
0.171226335,0.000428509439999999
0.172168968235,0.000373214999999999
0.173169893329,0.000373214999999999
0.174229215,0.00042559241
0.17523733,0.000431806392
0.176187682564,0.000373214999999999
0.177241295,0.000424897020999999
0.178185576288,0.000373214999999999
0.179194578449,0.000373214999999999
0.180203570231,0.000373214999999999
0.18127309,0.000443775815999999
0.182221975,0.000388738250999999
0.183198418601,0.000373214999999999
0.184197433625,0.000373214999999999
0.185205418829,0.000373214999999999
0.18619939608,0.000373214999999999
0.187197402033,0.000373214999999999
0.188192485188,0.000373214999999999
0.189186575548,0.000373214999999999
0.190194676348,0.000373214999999999
0.191257615,0.000440973335999999
0.192188047084,0.000373214999999999
0.193324495,0.000502421507999999
0.194211217576,0.000388985179999999
0.195204669916,0.000373214999999999
0.196207897986,0.000373214999999999
0.197268255,0.000426353710999999
0.198237079608,0.000389941272999999
0.199244895,0.000401557464999999
0.200225794343,0.000373214999999999
0.201258815,0.000412047437
0.202265997582,0.000417031536
0.203230339806,0.000373214999999999
0.204229540362,0.000373214999999999
0.205231681729,0.000373214999999999
0.206234859647,0.000373214999999999
0.207237008218,0.000373214999999999
0.208239158518,0.000373214999999999
0.209306735,0.000438641181999999
0.210314075479,0.000450824774999999
0.211236556626,0.000373214999999999
0.212232654515,0.000373214999999999
0.213230743601,0.000373214999999999
0.214344575,0.000488926994999999
0.215258075612,0.000393250666999999
0.216259695,0.000397703732
0.217273215,0.000421110628
0.218228440147,0.000373214999999999
0.219263537142,0.000416216416999999
0.22027565,0.000431221223999999
0.221210724913,0.000373214999999999
0.222219792171,0.000373214999999999
0.223238227137,0.000385635473
0.224226859177,0.000373214999999999
0.225284255,0.000426641156999999
0.226230812783,0.000373214999999999
0.227300695,0.000442058999999999
0.228235883343,0.000373214999999999
0.229241004424,0.000373214999999999
0.230239124209,0.000373214999999999
0.23131069,0.000448677836999999
0.232243375,0.000384201653
0.233255455,0.000406179128999999
0.234225602306,0.000373214999999999
0.235324415,0.000464924753999999
0.236238007918,0.000374476501999999
0.237336255,0.000467678471999999
0.23825917,0.000386615292
0.239242806516,0.000373214999999999
0.240246806516,0.000373214999999999
0.241260815,0.000391212617999999
0.242238797378,0.000373214999999999
0.243284655,0.000419119261999999
0.244237773204,0.000373214999999999
0.245243420841,0.000383845817999999
0.246231772845,0.000373214999999999
0.247233742491,0.000373214999999999
0.248237695783,0.000373214999999999
0.249235613546,0.000373214999999999
0.250326940222,0.000468628825999999
0.251222458442,0.000373214999999999
0.252241375,0.000385162029999999
0.253228111463,0.000380920432999999
0.254250415,0.000400236030999999
0.25522931156,0.000373214999999999
0.25624933,0.000399362926999999
0.257230105037,0.000373214999999999
0.258285928322,0.000434120874999999
0.259226854497,0.000373214999999999
0.260235696341,0.000373214999999999
0.261242545807,0.000373214999999999
0.262239388029,0.000373214999999999
0.26337173,0.000507756570999999
0.264242897692,0.000387101255
0.265223909219,0.000373214999999999
0.266220597682,0.000375997901999999
0.267219748273,0.000373214999999999
0.26827845,0.000438928295
0.269224455,0.000383004426999999
0.270251375,0.000409978384999999
0.271216582599,0.000373214999999999
0.272224536115,0.000373214999999999
0.273265615,0.000412333320999999
0.274228427028,0.000373214999999999
0.275272095,0.000411929104
0.276229325852,0.000373214999999999
0.277221233856,0.000373214999999999
0.278283775,0.000437845368
0.279225077901,0.000373214999999999
0.280225036695,0.000373214999999999
0.281215997387,0.000373214999999999
0.28221477,0.000376116698999999
0.283227775,0.000395227152999999
0.284201646529,0.000373214999999999
0.285225212579,0.000400938607999999
0.286312655,0.000482523745999999
0.287226209257,0.00039818416
0.288200221537,0.000373214999999999
0.289191211985,0.000373214999999999
0.290184182055,0.000373214999999999
0.291176077538,0.000373214999999999
0.292178974468,0.000373214999999999
0.293181884238,0.000373214999999999
0.294215895,0.000410270099999999
0.29518675413,0.000373214999999999
0.296224665497,0.000419182962999999
0.297187656539,0.000373214999999999
0.298196618541,0.000373214999999999
0.299262215,0.000439825826999999
0.300344472984,0.000521152522999999
0.301224885483,0.000410552003999999
0.302184583831,0.000373214999999999
0.303187583123,0.000373214999999999
0.304178603766,0.000373214999999999
0.305180621517,0.000373214999999999
0.306171686293,0.000373214999999999
0.307216669841,0.000422153787999999
0.308165813005,0.000373214999999999
0.309165830691,0.000373214999999999
0.310169883081,0.000373214999999999
0.31116791566,0.000373214999999999
0.312199427966,0.000412741834
0.31326581,0.000485213767999999
0.314162615,0.000387067295999999
0.315149241718,0.000373794013999999
0.316293306712,0.000510939277999999
0.317212155462,0.000430882676999999
0.318159409254,0.000373214999999999
0.319182175,0.000402063314999999
0.320238495,0.000464486901999999
0.321288712965,0.000511720812
0.322155089408,0.000373214999999999
0.323186165439,0.000396484446999999
0.324169733944,0.000373214999999999
0.325161535544,0.000373214999999999
0.326151337544,0.000373214999999999
0.327143168034,0.000373214999999999
0.328138977468,0.000373214999999999
0.329150660423,0.000381098754999999
0.330142576668,0.000373214999999999
0.331145435372,0.000373214999999999
0.332226666663,0.000463570183999999
0.333205822924,0.00044387737
0.334134000746,0.000373214999999999
0.335184420943,0.000415836797
0.336140677722,0.000373214999999999
0.337137539489,0.000373214999999999
0.338257805936,0.000503638778999999
0.339128262558,0.000373214999999999
0.340133855,0.000382997452999999
0.341114914339,0.000373214999999999
0.342111754931,0.000373214999999999
0.343160982789,0.000415594945999999
0.344322575,0.000578315856999999
0.345181595289,0.000446447428
0.346138882164,0.000406800623
0.347175905283,0.000434903179999999
0.348118082292,0.000373214999999999
0.349126815,0.000381026702999999
0.350118872703,0.000373214999999999
0.351242925903,0.000491331223999999
0.352195695,0.000438112728999999
0.353303422779,0.000544792258999999
0.354205440908,0.000454804017999999
0.355132876012,0.000373214999999999
0.356131910008,0.000373214999999999
0.357237067786,0.000473342320999999
0.35820456153,0.000440810392999999
0.359203909034,0.000442082395999999
0.36014414103,0.000373214999999999
0.361144229574,0.000373214999999999
0.362173706531,0.000406554012999999
0.363138545895,0.000373214999999999
0.364129781165,0.000373214999999999
0.365156735,0.000406930226999999
0.366207175,0.000458130419
0.367128991505,0.000373745724
0.368143615,0.000387129011
0.369287319627,0.000524679318999999
0.370140034657,0.000373214999999999
0.371240535,0.000467565361999999
0.372215994614,0.000442877815999999
0.373160187738,0.000380900559999999
0.374144695062,0.000373214999999999
0.37513793367,0.000373214999999999
0.376247215,0.000486297129999999
0.377180575868,0.000413436892
0.37814074399,0.000375405413999999
0.379153354623,0.000396777838999999
0.380131992184,0.000373214999999999
0.381130191784,0.000373214999999999
0.38221009273,0.000455876537999999
0.383173513962,0.000417135157999999
0.384124754881,0.000373214999999999
0.385194332702,0.000441621395999999
0.386121075086,0.000373214999999999
0.387111146414,0.000373214999999999
0.388290612074,0.000551550378
0.389105397696,0.000373214999999999
0.390172460815,0.000440193970999999
0.391180791435,0.000453397524999999
0.39222020397,0.000487654651
0.39312018956,0.000397525522
0.394216547937,0.000484730381999999
0.395170472946,0.000442579733
0.396195562799,0.000464539496999999
0.397216522447,0.000482340488999999
0.398130592392,0.000391251179999999
0.399121301041,0.000376769072999999
0.400121214411,0.000385484590999999
0.401179019709,0.000439108243
0.402185982723,0.000446834698999999
0.403127828788,0.000386489626999999
0.404161045854,0.000429511929
0.405321596327,0.000595899869999999
0.406232759722,0.000515923628
0.407154386388,0.000435425043999999
0.408240648296,0.000523544279999999
0.409195860839,0.000481558341999999
0.410225330553,0.000514866205999999
0.411219415302,0.000499755976999999
0.41220500593,0.000485187612999999
0.413176293725,0.000461309449999999
0.414214784684,0.000506666384
0.415233035641,0.000522838541999999
0.416204674728,0.000497371687999999
0.41715025731,0.000442927133999999
0.418147711183,0.000439310789999999
0.419219951048,0.000512456278999999
0.420160446477,0.000458872048999999
0.421197556944,0.000502872990999999
0.422209952095,0.000514156881999999
0.423197308773,0.000494380467999999
0.424139206739,0.000442170320999999
0.425169840279,0.000478700669
0.42623170507,0.000531389563999999
0.427169762749,0.000464274186999999
0.428190413328,0.000476807683999999
0.42914522856,0.000424505643999999
0.430128006388,0.000407247998999999
0.431142806009,0.000420013533999999
0.432207182245,0.000490343536999999
0.43316676309,0.000441901153
0.434279874835,0.000547923705999999
0.435187624819,0.000460561805999999
0.436241160115,0.000523044714
0.437169956623,0.000445810547
0.438195281888,0.000465116336999999
0.439234113062,0.000504895022999999
0.440149841344,0.000429588922999999
0.441218523454,0.000497270585
0.442226422716,0.000503210908999999
0.443213473324,0.000497251760999999
0.444191060449,0.000479837990999999
0.445236294798,0.000517113746999999
0.446186865596,0.000461695074999999
0.44715349451,0.000426360345
0.448224529611,0.000491445745999999
0.449202667572,0.000465652338999999
0.450217070487,0.000476149083999999
0.451234172979,0.000496341231999999
0.452137647436,0.000406880849999999
0.453198790929,0.000468164247999999
0.454135292849,0.000399758531999999
0.45523500414,0.000508544621999999
0.456186528889,0.000462154486999999
0.457193790137,0.000474468350999999
0.458274949487,0.000546697711
0.459220151341,0.000483948930999999
0.460205994607,0.000473944158999999
0.461178237922,0.000449318606999999
0.462243422466,0.000524694372999999
0.463158853196,0.000447283711
0.464188445532,0.000468037854999999
0.465149105978,0.000426898701
0.466228999307,0.00050699203
0.467184459915,0.000461599296999999
0.468229584764,0.000509840626
0.469127597457,0.000416970863999999
0.470206661049,0.000497183415999999
0.471159218158,0.000457912618
0.47216194924,0.000459731241
0.473136231605,0.000436108370999999
0.474174118746,0.000468074711999999
0.475153215239,0.000438275387999999
0.476175673329,0.000456873394999999
0.47712959954,0.000409918759
0.478215648008,0.000492112288999999
0.479195801534,0.000468403864999999
0.480235788853,0.000500511399999999
0.481239906479,0.000502750968999999
0.482180668711,0.000436636292999999
0.483188392559,0.000438545567999999
0.484318353172,0.000559636398
0.485214230672,0.000451696113999999
0.486223077559,0.000460701904999999
0.487229555684,0.000466309274
0.488238325666,0.000471245360999999
0.489236951291,0.000477020872999999
0.490236127545,0.000473357734999999
0.491269980045,0.000505410635
0.492233118799,0.000463710396999999
0.493207445049,0.000429198455
0.494157835676,0.000383768923999999
0.495240863175,0.000468951768999999
0.49620433318,0.000437502271999999
0.497264529418,0.000489840967999999
0.498178012807,0.000397494777
0.499207277622,0.000422896051999999
0.500183120028,0.000397853048
0.50116614539,0.000385980597999999
0.502179065733,0.000395048791999999
0.503223247245,0.000441409329
0.504157934285,0.000373214999999999
0.505164986018,0.000386406098999999
0.506302891319,0.000526468041
0.507222777853,0.000447526216999999
0.5082305625,0.000461480815999999
0.509209885917,0.000438995971999999
0.510323695614,0.000553946230999999
0.51115428498,0.000381680787
0.512165097167,0.000391650342999999
0.513199416836,0.000418142302
0.514251380584,0.000464269524999999
0.515185589008,0.000408655905
0.516146988695,0.000373214999999999
0.517164421507,0.000386848612
0.518152616736,0.000373214999999999
0.51919102963,0.000406761019999999
0.520303037123,0.000522952565
0.521146192019,0.000373214999999999
0.522241656152,0.000468797306999999
0.523198609605,0.000427872151999999
0.524161760504,0.000384127248999999
0.525202708995,0.000429251377999999
0.526239328016,0.000458039854999999
0.527226028654,0.000446912412
0.528181706441,0.000394776440999999
0.529174532348,0.000392709809999999
0.530292775,0.000507061048999999
0.531251484378,0.000457851386999999
0.532219839659,0.000426301511999999
0.533181399659,0.000387961511999999
0.534198319563,0.000415009785999999
0.535165528287,0.000381296547
0.536218246126,0.000434136688999999
0.537245345177,0.000454351280999999
0.538283134519,0.000486324029999999
0.539221737958,0.000416086737999999
0.540228538841,0.000433055773999999
0.541251658203,0.000465276513999999
0.542198504773,0.000414260309
0.543228625036,0.000441508021999999
0.544174742187,0.000389780197
0.54526835126,0.000482479779999999
0.546168895,0.000376129225999999
0.547163348436,0.000377727122999999
0.548199083115,0.000421617641999999
0.549224141863,0.000445799058999999
0.550232198424,0.000456938875
0.551298545288,0.000520329387999999
0.552182274042,0.000408097792999999
0.553145338526,0.000373214999999999
0.554227113417,0.000463999442999999
0.555143337882,0.000373214999999999
0.55617509,0.000397952293999999
0.557248273094,0.000473160337999999
0.558154302606,0.000373214999999999
0.559173641504,0.000386588884999999
0.560154600251,0.000377594472999999
0.561224481184,0.000450523973999999
0.562145101366,0.000373214999999999
0.563168664616,0.000391820482999999
0.564163301493,0.000377505650999999
0.565243400251,0.000451682534999999
0.566246557751,0.000461894132999999
0.567177395242,0.000394811853999999
0.568192857116,0.000419346747999999
0.569184846179,0.000411480148999999
0.570258341173,0.000481135459999999
0.571210171799,0.000435147647
0.572186499616,0.000417671453
0.573230728675,0.000471058719999999
0.574201359301,0.000443851046
0.575140159301,0.000385779461999999
0.576171302749,0.000410030590999999
0.577184292436,0.000422127449999999
0.578198717438,0.000433662907999999
0.579194053672,0.000431158382999999
0.580247168666,0.000486445060999999
0.581143731472,0.000376154672999999
0.582163602371,0.000391174016999999
0.583159631769,0.000381401769999999
0.584152547335,0.00038344669
0.585206584522,0.000442634223999999
0.58613957704,0.000381825541999999
0.5872348251,0.000482232609999999
0.588168833822,0.000407393615999999
0.589177653551,0.000412411163
0.590184636304,0.000421583972
0.591223535,0.000456642145
0.592137177555,0.000377422488999999
0.593124774669,0.000373214999999999
0.594188844319,0.000428417927999999
0.595194396819,0.000442131627999999
0.596144421498,0.000401277351
0.597178185878,0.000431195541999999
0.598110629622,0.000373760149999999
0.599106998076,0.000374258973999999
0.600151604929,0.000409992391999999
0.601126811172,0.000393344724999999
0.602184742109,0.000450354944999999
0.603140790548,0.000412542529999999
0.604138509607,0.000417388574999999
0.605102398026,0.000383466904
0.606124932713,0.000405161798999999
0.60711885,0.000401278685999999
0.608105145519,0.000393746313999999
0.609092800218,0.000380541497999999
0.610109601446,0.000405511113999999
0.611072218586,0.000373214999999999
0.612229185196,0.000521281686
0.613154495,0.000452727741999999
0.614100348632,0.000394757073999999
0.615102603929,0.000388122154
0.616112616095,0.000402235729999999
0.61707750839,0.000373214999999999
0.618092318919,0.000383046865999999
0.61911295546,0.000408666752999999
0.620295634517,0.000587340648
0.621103546216,0.000402272695999999
0.622164719828,0.000473458682999999
0.623171725133,0.000488484929999999
0.624084278558,0.000402023330999999
0.625092814815,0.000414559048
0.626074676689,0.000390425448999999
0.627140216996,0.000448912420999999
0.628081529815,0.000383186250999999
0.629105463876,0.000416118556999999
0.630056519161,0.000373214999999999
0.631062627618,0.000382303841999999
0.632050591708,0.000373214999999999
0.633209770741,0.00053130357
0.634100790119,0.000430243706999999
0.635103743551,0.000429147125999999
0.636104255,0.000422580810999999
0.637104782598,0.000426005574
0.638045106502,0.000373214999999999
0.63908801098,0.000417029710999999
0.640112446197,0.000437427277999999
0.641103766229,0.000424735117999999
0.642096910533,0.000423887352999999
0.643089405491,0.000417375686999999
0.644075084865,0.000395101361999999
0.645052994829,0.000375035791999999
0.646127304757,0.000449332804
0.647085999151,0.000402962072
0.648077316338,0.000392254209
0.649244300969,0.000550147588999999
0.650117889737,0.000417687961999999
0.651088716293,0.000384450458999999
0.652121872228,0.000413539945
0.653077609533,0.000373214999999999
0.654091727541,0.000395297110999999
0.655077688246,0.000373214999999999
0.656085276615,0.000379713316999999
0.657283897253,0.000576257322999999
0.658197095001,0.000482273302999999
0.65919408086,0.000476079403999999
0.660095545276,0.000382345652999999
0.661112775838,0.000398355691999999
0.662096864341,0.000373214999999999
0.663101655742,0.00037878811
0.664108160046,0.000387135779999999
0.665145310704,0.000429097181999999
0.666102142801,0.000381870345
0.66712664246,0.000408288151999999
0.668092684386,0.000373214999999999
0.669232364906,0.000521754548999999
0.670142707704,0.000439959409999999
0.671115695144,0.000408822742999999
0.672116530489,0.000406478638999999
0.673194970425,0.000493747446999999
0.674069688444,0.000373214999999999
0.675158233475,0.000464545548999999
0.676098454137,0.000404608548999999
0.677077419735,0.00038941645
0.678169659061,0.00047442608
0.679089352425,0.000387971554999999
0.680146427722,0.000446898418999999
0.681188452082,0.00047972632
0.682089171432,0.000378332593
0.683089242698,0.000373214999999999
0.684100516071,0.000375302525999999
0.685104548596,0.000373214999999999
0.686111202285,0.000382707417999999
0.687091797685,0.000373214999999999
0.688132526934,0.000411887116999999
0.689179775,0.000460018236999999
0.690189765363,0.000475911567999999
0.691103253456,0.000387299461
0.692197974367,0.000474906769999999
0.693136895,0.000405782670999999
0.694118975605,0.000386813195999999
0.695198764979,0.000463525805999999
0.696107793719,0.000374504646
0.697120852467,0.000391486251999999
0.698100650352,0.000373214999999999
0.699133454979,0.000407966318999999
0.700153726247,0.000429147635
0.701106884064,0.000373214999999999
0.702188846249,0.000464114812999999
0.703115018757,0.000396292861999999
0.704095910275,0.000373214999999999
0.705128895,0.000399161008999999
0.706109990424,0.000373214999999999
0.707111934385,0.000373214999999999
0.708110921168,0.000373214999999999
0.709112091253,0.000376434985
0.710162335,0.000434737429999999
0.711094772622,0.000373214999999999
0.712172895,0.000450334916999999
0.713107135,0.000394629856
0.714201168102,0.000496748761999999
0.715078576507,0.000373214999999999
0.716117655,0.000407402083999999
0.717079306066,0.000373214999999999
0.71808015688,0.000373214999999999
0.71907195848,0.000373214999999999
0.720066808146,0.000373214999999999
0.721229057468,0.000527662095999999
0.722122237444,0.00042000228
0.723065269466,0.000373214999999999
0.724068159995,0.000373214999999999
0.725063054553,0.000373214999999999
0.726081455,0.000389774396
0.727090299103,0.000395713351
0.728076723421,0.000373214999999999
0.729078637153,0.000373214999999999
0.730085628337,0.000373214999999999
0.731079555734,0.000373214999999999
0.732085440994,0.000373214999999999
0.733087297894,0.000373214999999999
0.734117455,0.000406490550999999
0.735117215,0.000402439562
0.736140215,0.000431611775999999
0.737080687033,0.000373214999999999
0.738071588517,0.000373214999999999
0.739101055,0.000399758095999999
0.74007043473,0.000373214999999999
0.741140655,0.000437506934999999
0.742159375,0.000455288421999999
0.743072899389,0.000373908322999999
0.744070038942,0.000373214999999999
0.745062896536,0.000373214999999999
0.746060535,0.000377999658999999
0.747064627087,0.000373214999999999
0.748057518131,0.000373214999999999
0.74906039908,0.000373214999999999
0.75006221041,0.000373214999999999
0.75112101,0.000440212989999999
0.752076895,0.000391233282
0.753114187155,0.000429613532999999
0.754065692538,0.000373214999999999
0.755072670651,0.000373214999999999
0.756092255,0.000393783102
0.757135375,0.000435910578999999
0.758087040664,0.000393629701999999
0.759063663246,0.000373214999999999
0.760080342497,0.000397893463999999
0.76106272524,0.000373214999999999
0.762061764395,0.000373214999999999
0.763090975,0.000398412183999999
0.764058804916,0.000373214999999999
0.765054805573,0.000373214999999999
0.766044809557,0.000373214999999999
0.767128575,0.000455974070999999
0.768048797331,0.000373214999999999
0.769047766457,0.000373214999999999
0.770052756573,0.000373214999999999
0.771097500379,0.000410930814999999
0.772083772214,0.000388145263999999
0.773065855,0.000374177208999999
0.774060946448,0.000373214999999999
0.775069215,0.000383407938999999
0.77614685,0.000467933011999999
0.777070335,0.000384340784999999
0.778050240139,0.000373214999999999
0.779184015,0.00051198314
0.780048266118,0.000373214999999999
0.781042262057,0.000373214999999999
0.782037295,0.000375224488999999
0.783182295,0.000513226399
0.7840332823,0.000373214999999999
0.785023269547,0.000373214999999999
0.786020277203,0.000373214999999999
0.787045215,0.000396194783
0.788051655,0.000401636073999999
0.789015135445,0.000373214999999999
0.790024680348,0.000383848316999999
0.79101095791,0.000373214999999999
0.792016816064,0.000373214999999999
0.793024215,0.000378756163999999
0.7940176087,0.000373214999999999
0.79514045,0.000499071464999999
0.796039408031,0.000408088874
0.797028590782,0.000389314031999999
0.798045415,0.000400184042999999
0.799041441764,0.000391204798999999
0.800163375,0.000516155332999999


==> results/tssdn_async4_sync.csv <==
0.101201325,0.000373214999999999
0.102205257954,0.000373214999999999
0.10320923702,0.000373214999999999
0.104255935,0.000414927590999999
0.105205200469,0.000373214999999999
0.106209116819,0.000373214999999999
0.107212100514,0.000373214999999999
0.108265375,0.000436549348999999
0.109225615,0.000391801743999999
0.110217215,0.000377494023999999
0.111213886385,0.000373214999999999
0.112206870763,0.000373214999999999
0.113322895,0.000495278590999999
0.114205776433,0.000373214999999999
0.115225295,0.000389791778999999
0.116246575,0.000409213842999999
0.11720845158,0.000373214999999999
0.118198317516,0.000373214999999999
0.119198200644,0.000373214999999999
0.120190058411,0.000373214999999999
0.121194968199,0.000373214999999999
0.122189863397,0.000373214999999999
0.123193682026,0.000373214999999999
0.124242015,0.000427703806
0.125293215,0.000483982716999999
0.12618829,0.000377190725999999
0.12718415649,0.000373214999999999
0.128177994965,0.000373214999999999
0.129282415,0.000477767351999999
0.130216375,0.000409842538
0.131191055,0.000381575143999999
0.132186647674,0.000373214999999999
0.133191619289,0.000373214999999999
0.134307135,0.000482837072999999
0.13522059796,0.000397413588999999
0.136203244584,0.000373214999999999
0.137232575,0.000397664651999999
0.138211958561,0.000373214999999999
0.139204841224,0.000373214999999999
0.140225255,0.000398771145999999
0.14119555322,0.000373214999999999
0.142192456127,0.000373214999999999
0.143201326331,0.000373214999999999
0.14429365,0.000468693780999999
0.145193855,0.000377056328999999
0.146190884976,0.000373214999999999
0.147187730124,0.000373214999999999
0.148185571156,0.000373214999999999
0.149183421456,0.000373214999999999
0.150285855,0.000471829677999999
0.151191041848,0.000373214999999999
0.152285135,0.000458469959999999
0.153370575,0.000553057944999999
0.154323333933,0.000504015
0.155295615,0.000478495666999999
0.156209139412,0.000400218478999999
0.157209055,0.000401273672999999
0.158180801127,0.000373214999999999
0.15918625455,0.000376838453999999
0.160172450231,0.000373214999999999
0.161209535,0.000407417749
0.162179259761,0.000373214999999999
0.163169188198,0.000373214999999999
0.164164166008,0.000373214999999999
0.165169182985,0.000373214999999999
0.166166190692,0.000373214999999999
0.167161213082,0.000373214999999999
0.168162210974,0.000373214999999999
0.169154132097,0.000373214999999999
0.17016310356,0.000373214999999999
0.171226335,0.000428509439999999
0.172168968235,0.000373214999999999
0.173169893329,0.000373214999999999
0.174229215,0.00042559241
0.17523733,0.000431806392
0.176187682564,0.000373214999999999
0.177241295,0.000424897020999999
0.178185576288,0.000373214999999999
0.179194578449,0.000373214999999999
0.180203570231,0.000373214999999999
0.18127309,0.000443775815999999
0.182221975,0.000388738250999999
0.183198418601,0.000373214999999999
0.184197433625,0.000373214999999999
0.185205418829,0.000373214999999999
0.18619939608,0.000373214999999999
0.187197402033,0.000373214999999999
0.188192485188,0.000373214999999999
0.189186575548,0.000373214999999999
0.190194676348,0.000373214999999999
0.191257615,0.000440973335999999
0.192188047084,0.000373214999999999
0.193324495,0.000502421507999999
0.194211217576,0.000388985179999999
0.195204669916,0.000373214999999999
0.196207897986,0.000373214999999999
0.197268255,0.000426353710999999
0.198220353335,0.000373214999999999
0.199244895,0.000401557464999999
0.200225794343,0.000373214999999999
0.201258815,0.000412047437
0.202265997582,0.000417031536
0.203230339806,0.000373214999999999
0.204229540362,0.000373214999999999
0.205231681729,0.000373214999999999
0.206234859647,0.000373214999999999
0.207237008218,0.000373214999999999
0.208239158518,0.000373214999999999
0.209306735,0.000438641181999999
0.210314075479,0.000450824774999999
0.211236556626,0.000373214999999999
0.212232654515,0.000373214999999999
0.213230743601,0.000373214999999999
0.214344575,0.000488926994999999
0.215258075612,0.000393250666999999
0.216259695,0.000397703732
0.217273215,0.000421110628
0.218228440147,0.000373214999999999
0.219263537142,0.000416216416999999
0.22027565,0.000431221223999999
0.221210724913,0.000373214999999999
0.222219792171,0.000373214999999999
0.223238227137,0.000385635473
0.224226859177,0.000373214999999999
0.225284255,0.000426641156999999
0.226230812783,0.000373214999999999
0.227300695,0.000442058999999999
0.228235883343,0.000373214999999999
0.229241004424,0.000373214999999999
0.230239124209,0.000373214999999999
0.23131069,0.000448677836999999
0.232243375,0.000384201653
0.233255455,0.000406179128999999
0.234225602306,0.000373214999999999
0.235324415,0.000464924753999999
0.236238007918,0.000374476501999999
0.237336255,0.000467678471999999
0.23825917,0.000386615292
0.239242806516,0.000373214999999999
0.240246806516,0.000373214999999999
0.241260815,0.000391212617999999
0.242238797378,0.000373214999999999
0.243284655,0.000419119261999999
0.244237773204,0.000373214999999999
0.245243420841,0.000383845817999999
0.246231772845,0.000373214999999999
0.247233742491,0.000373214999999999
0.248237695783,0.000373214999999999
0.249235613546,0.000373214999999999
0.250326940222,0.000468628825999999
0.251222458442,0.000373214999999999
0.252241375,0.000385162029999999
0.253228111463,0.000380920432999999
0.254250415,0.000400236030999999
0.25522931156,0.000373214999999999
0.25624933,0.000399362926999999
0.257230105037,0.000373214999999999
0.258285928322,0.000434120874999999
0.259226854497,0.000373214999999999
0.260235696341,0.000373214999999999
0.261242545807,0.000373214999999999
0.262239388029,0.000373214999999999
0.26337173,0.000507756570999999
0.264242897692,0.000387101255
0.265223909219,0.000373214999999999
0.266220597682,0.000375997901999999
0.267219748273,0.000373214999999999
0.26827845,0.000438928295
0.269224455,0.000383004426999999
0.270251375,0.000409978384999999
0.271216582599,0.000373214999999999
0.272224536115,0.000373214999999999
0.273265615,0.000412333320999999
0.274228427028,0.000373214999999999
0.275272095,0.000411929104
0.276229325852,0.000373214999999999
0.277221233856,0.000373214999999999
0.278283775,0.000437845368
0.279225077901,0.000373214999999999
0.280225036695,0.000373214999999999
0.281215997387,0.000373214999999999
0.28221477,0.000376116698999999
0.283227775,0.000395227152999999
0.284201646529,0.000373214999999999
0.285225212579,0.000400938607999999
0.286312655,0.000482523745999999
0.287226209257,0.00039818416
0.288200221537,0.000373214999999999
0.289191211985,0.000373214999999999
0.290184182055,0.000373214999999999
0.291176077538,0.000373214999999999
0.292178974468,0.000373214999999999
0.293181884238,0.000373214999999999
0.294215895,0.000410270099999999
0.29518675413,0.000373214999999999
0.296224665497,0.000419182962999999
0.297187656539,0.000373214999999999
0.298196618541,0.000373214999999999
0.299262215,0.000439825826999999
0.300344472984,0.000521152522999999
0.301224885483,0.000410552003999999
0.302184583831,0.000373214999999999
0.303187583123,0.000373214999999999
0.304178603766,0.000373214999999999
0.305180621517,0.000373214999999999
0.306171686293,0.000373214999999999
0.307216669841,0.000422153787999999
0.308165813005,0.000373214999999999
0.309165830691,0.000373214999999999
0.310169883081,0.000373214999999999
0.31116791566,0.000373214999999999
0.312199427966,0.000412741834
0.31326581,0.000485213767999999
0.314162615,0.000387067295999999
0.315149241718,0.000373794013999999
0.316293306712,0.000510939277999999
0.317212155462,0.000430882676999999
0.318159409254,0.000373214999999999
0.319182175,0.000402063314999999
0.320238495,0.000464486901999999
0.321288712965,0.000511720812
0.322155089408,0.000373214999999999
0.323186165439,0.000396484446999999
0.324169733944,0.000373214999999999
0.325161535544,0.000373214999999999
0.326151337544,0.000373214999999999
0.327143168034,0.000373214999999999
0.328138977468,0.000373214999999999
0.329150660423,0.000381098754999999
0.330142576668,0.000373214999999999
0.331145435372,0.000373214999999999
0.332226666663,0.000463570183999999
0.333205822924,0.00044387737
0.334134000746,0.000373214999999999
0.335184420943,0.000415836797
0.336140677722,0.000373214999999999
0.337137539489,0.000373214999999999
0.338257805936,0.000503638778999999
0.339128262558,0.000373214999999999
0.340133855,0.000382997452999999
0.341114914339,0.000373214999999999
0.342111754931,0.000373214999999999
0.343160982789,0.000415594945999999
0.344322575,0.000578315856999999
0.345181595289,0.000446447428
0.346138882164,0.000406800623
0.347175905283,0.000434903179999999
0.348118082292,0.000373214999999999
0.349126815,0.000381026702999999
0.350118872703,0.000373214999999999
0.351242925903,0.000491331223999999
0.352195695,0.000438112728999999
0.353303422779,0.000544792258999999
0.354205440908,0.000454804017999999
0.355132876012,0.000373214999999999
0.356131910008,0.000373214999999999
0.357237067786,0.000473342320999999
0.35820456153,0.000440810392999999
0.359203909034,0.000442082395999999
0.36014414103,0.000373214999999999
0.361144229574,0.000373214999999999
0.362173706531,0.000406554012999999
0.363138545895,0.000373214999999999
0.364129781165,0.000373214999999999
0.365156735,0.000406930226999999
0.366207175,0.000458130419
0.367128991505,0.000373745724
0.368143615,0.000387129011
0.369287319627,0.000524679318999999
0.370140034657,0.000373214999999999
0.371240535,0.000467565361999999
0.372215994614,0.000442877815999999
0.373160187738,0.000380900559999999
0.374144695062,0.000373214999999999
0.37513793367,0.000373214999999999
0.376247215,0.000486297129999999
0.377180575868,0.000413436892
0.37814074399,0.000375405413999999
0.379153354623,0.000396777838999999
0.380131992184,0.000373214999999999
0.381130191784,0.000373214999999999
0.38221009273,0.000455876537999999
0.383173513962,0.000417135157999999
0.384124754881,0.000373214999999999
0.385194332702,0.000441621395999999
0.386121075086,0.000373214999999999
0.387111146414,0.000373214999999999
0.388290612074,0.000551550378
0.389105397696,0.000373214999999999
0.390172460815,0.000440193970999999
0.391180791435,0.000453397524999999
0.392197535,0.000464985680999999
0.393111226285,0.000388562246999999
0.39419376768,0.000461950124999999
0.395190577039,0.000462683825999999
0.396119498293,0.000388474990999999
0.397300496413,0.000566314454999999
0.398188822663,0.000449481450999999
0.399203043922,0.000458511953999999
0.400116643855,0.000380923230999999
0.401201900581,0.000462057098
0.4021707474,0.000431760759
0.403128166701,0.000387052070999999
0.404160977232,0.000429726477
0.405321684396,0.000596287900999999
0.406232908544,0.000516312477999999
0.40715431998,0.000435625598
0.40824077144,0.000523980776999999
0.409195731016,0.000481800649
0.410225297908,0.000515294553999999
0.411219719705,0.000500640241
0.412233987652,0.000514892175
0.41312919846,0.000415059473
0.414214994293,0.000507779938
0.415232964134,0.000523735142999999
0.416204347478,0.000498078486999999
0.41715024862,0.000443979628999999
0.418147174011,0.000439865019999999
0.419219627227,0.000513307226999999
0.420160242012,0.000459930763999999
0.421197604911,0.000504248743999999
0.422209941977,0.000515550651
0.423197320563,0.000495919362999999
0.424139179194,0.000443832653
0.425169828441,0.00048056987
0.426231553529,0.000533373325999999
0.427169925049,0.000466846608999999
0.428190428411,0.000479475970999999
0.429145204455,0.000434403673
0.430215737534,0.000505081481999999
0.431232777167,0.000520249980999999
0.432178753388,0.000472350451999999
0.433240814233,0.000526519433
0.434351926006,0.000641766325999999
0.435187916022,0.000482819918
0.43624104187,0.000545004869999999
0.437169987453,0.000468051052999999
0.438195231124,0.000487404171999999
0.439234034169,0.000527261932999999
0.440150209643,0.000452519002999999
0.441218806993,0.000520240195
0.442226616869,0.000526242939
0.443213209585,0.000519932863999999
0.444191399185,0.00050326997
0.445236289999,0.000540353679
0.446186838889,0.000485064868999999
0.447153347135,0.000449741010999999
0.448224498422,0.000515059477
0.449202512546,0.000489201082999999
0.450216824754,0.000499599346
0.451234261629,0.000520084034999999
0.452137461629,0.000430332611
0.453199033495,0.000491995637999999
0.454135043142,0.000423053226
0.455235065163,0.000532104387
0.456186680986,0.000485791347999999
0.457193673996,0.000497836379999999
0.45827492892,0.000570178638
0.459220423908,0.000510801604999999
0.460205653887,0.000500189802999999
0.461178389704,0.000476056420999999
0.462243425222,0.000551282494999999
0.463158928147,0.000473935460999999
0.464156161388,0.000462317896999999
0.465149018011,0.000454330902999999
0.466228651252,0.000534164144
0.467184519732,0.000482234223999999
0.468163640066,0.000464513965999999
0.4691362051,0.000446237207999999
0.470206620959,0.000517812874999999
0.471159250396,0.00047760092
0.472137635052,0.000455114267999999
0.473185078406,0.000504740211999999
0.474212045008,0.000525874285999999
0.475127980906,0.000434000023999999
0.476128930308,0.000431141502999999
0.477129794916,0.000431162538999999
0.478215398352,0.000512966774999999
0.479195786126,0.000489555348999999
0.480235629564,0.000521582530999999
0.481239965449,0.000524066918999999
0.482180914854,0.000458105754
0.483132687641,0.000404038607999999
0.484169763959,0.000432248113999999
0.485158212776,0.000416891175
0.486147383156,0.000406233747999999
0.487128002924,0.000385994740999999
0.488238243075,0.000490414162999999
0.489210946184,0.000470269583999999
0.49023179977,0.000493322769999999
0.491200019511,0.000459742911
0.492232960889,0.000487845296999999
0.493245572892,0.000491619107999999
0.494153546626,0.000403754541999999
0.495172778338,0.000425164003999999
0.496204364492,0.000461868878999999
0.497264327098,0.000513963918999999
0.498186627084,0.000430351838999999
0.499266059584,0.000505932553999999
0.500227313289,0.000466299924999999
0.501155317376,0.000399416255999999
0.502169281999,0.000409540979
0.503146282015,0.000388712645999999
0.504137385376,0.000376970550999999
0.505164735035,0.000410481286
0.506221984393,0.00046989915
0.507222535609,0.000463603264999999
0.508230689941,0.000477956397
0.509210099267,0.000455537817999999
0.510211602745,0.000458125944
0.511153840219,0.000397407879999999
0.512164789836,0.000407383106999999
0.513145662662,0.000380299794999999
0.514251443521,0.000480108739
0.515185718521,0.000424410953999999
0.516131500252,0.000373214999999999
0.517164497258,0.000402312859999999
0.518137248457,0.000373214999999999
0.519190582592,0.000421701299
0.520141320082,0.000376627941999999
0.521133710877,0.000373214999999999
0.522241908517,0.00048161264
0.523198427899,0.000440332322999999
0.524161833523,0.000396820298999999
0.525202551965,0.000441679329999999
0.52623918103,0.000470459595
0.527338324784,0.000571762633
0.528181098532,0.000415630005999999
0.529174101309,0.000413698150999999
0.530292775,0.000528472241999999
0.531251653173,0.000479480173999999
0.532219631303,0.000447595803999999
0.533181386616,0.000409498268
0.534135203177,0.000373434750999999
0.535165725677,0.000403068011999999
0.53621809599,0.000455629432999999
0.53716225443,0.000392949280999999
0.538163131306,0.000388007976999999
0.539221598805,0.000437603075999999
0.540228729748,0.000454865859999999
0.541156586932,0.000391845172
0.542198175993,0.000435618417999999
0.543228703174,0.000463284100999999
0.544174936925,0.000411688042999999
0.545154245045,0.000390156370999999
0.546138705996,0.000384815321999999
0.547163157545,0.000404427879
0.54821380379,0.000463272523999999
0.549224119103,0.000477787036999999
0.550232247847,0.000489075188999999
0.551298502215,0.000552490164999999
0.552182218471,0.000440407831
0.553115073465,0.000375453176999999
0.554227112843,0.000496620104999999
0.555110611745,0.000373214999999999
0.556156989095,0.000412706144999999
0.557120957839,0.000376828085999999
0.558124587835,0.000374618356999999
0.559173330037,0.000417552383999999
0.560154516249,0.000408950072999999
0.561126411538,0.000384004769999999
0.562113449942,0.000373214999999999
0.563168564344,0.000423462034999999
0.564148164657,0.000394217787999999
0.565152920907,0.000393175237999999
0.566246575903,0.000493979428999999
0.567177606529,0.000427206565999999
0.568124078717,0.000382834252999999
0.569185289662,0.000444226669999999
0.570110659036,0.000377751315999999
0.57111907466,0.000388298369999999
0.572138356219,0.000413731364999999
0.573230232492,0.000514737628
0.574110858695,0.000397502792999999
0.575133698362,0.000423435969999999
0.576124956801,0.000408823783
0.577184221472,0.000467155659999999
0.578111721456,0.000391706942999999
0.579117332716,0.000399405527999999
0.580247027084,0.000531196169
0.581143607706,0.000420813384
0.582163877694,0.000436131313
0.583107603326,0.000373944969999999
0.584152641766,0.000422030650999999
0.585114517717,0.000388989947999999
0.586139231121,0.000419840026999999
0.587119150796,0.000404820804
0.588168825796,0.000455543219999999
0.589124364235,0.000407188187999999
0.59018449235,0.000467419839999999
0.591113029828,0.000398030300999999
0.592095399525,0.000378435728
0.593116420079,0.000400414410999999
0.594189377944,0.000464319662999999
0.595118268187,0.000401197505999999
0.596144530955,0.000436443277999999
0.597093286284,0.000381261071999999
0.598110822793,0.000408841908
0.599106641804,0.000408680820999999
0.600106039,0.000399085985999999
0.601126807115,0.000427924835
0.602095128026,0.000395263327999999
0.603085310809,0.000391478461
0.604138434822,0.000451613052
0.605102448201,0.000417732767999999
0.606125027874,0.000439381114999999
0.60711885,0.000435315515999999
0.60810517842,0.000427730356999999
0.609092570577,0.000413214645999999
0.610061614614,0.000390362174999999
0.611052484638,0.000386329133999999
0.612116211145,0.000441166997
0.613112895,0.000430961907999999
0.614073304884,0.000392447583999999
0.615102530759,0.000412708499999999
0.616113027346,0.000427275908
0.617072126337,0.000392474948999999
0.618092114763,0.000407527884
0.619112860638,0.000433333262999999
0.620075997186,0.000392604386999999
0.621069783125,0.000380532609999999
0.622062383125,0.000383260244999999
0.623094319608,0.000423303942
0.624084417689,0.000414453547999999
0.625042733915,0.000376840279999999
0.62607453578,0.000402688223999999
0.627055376063,0.000376560218999999
0.62808123761,0.000395504185999999
0.629105596373,0.000428967677999999
0.63004370298,0.000373214999999999
0.631063038563,0.000395639333
0.63204166695,0.000377360654999999
0.633209852857,0.000544660842999999
0.634100932857,0.000443881589999999
0.635103452729,0.000442589412999999
0.636104255,0.000436553091999999
0.637104709283,0.000440133535
0.638030681792,0.000373214999999999
0.639087950483,0.000431577130999999
0.640112542956,0.000452278593999999
0.641103592017,0.000439411452999999
0.642096851383,0.000438778438999999
0.643089037939,0.000432049549999999
0.644074619184,0.000409769394999999
0.645056493863,0.000393789587
0.646045803847,0.000383257857999999
0.647085562635,0.000418156655
0.648076886979,0.000407668874
0.649244201979,0.000566107635
0.65011754039,0.00043361734
0.651088764139,0.000401008188
0.652121735401,0.000430125308
0.653072040072,0.000384601312999999
0.65409186785,0.000412581118999999
0.655078975,0.000391861236999999
0.65608505285,0.00039613558
0.657283589697,0.000592838262999999
0.658196780648,0.000499090550999999
0.659086762191,0.000390194437999999
0.660095289655,0.000403834947999999
0.661073032788,0.000380670918999999
0.662092689626,0.0003914402
0.663101433699,0.000401280345999999
0.664108228031,0.000410216879999999
0.665145116437,0.000452223208
0.66610230764,0.000405567274999999
0.667126535779,0.000431967386999999
0.668068644391,0.000373214999999999
0.669116170108,0.000429848408999999
0.670142638156,0.000464444379999999
0.671115652201,0.000433609508999999
0.672116115614,0.000431204477999999
0.673194616543,0.000518855739
0.674043838665,0.000373214999999999
0.675158158055,0.000490656287999999
0.67609816332,0.000430803207999999
0.677077141111,0.000403927740999999
0.678169452344,0.000489375539
0.679089352629,0.000403464372999999
0.680062521955,0.000378833298999999
0.681188097581,0.000495544743999999
0.682089065965,0.000394729015999999
0.683140151904,0.00044095194
0.684100483144,0.000399479820999999
0.685094569733,0.000387767609999999
0.686111034396,0.000407391680999999
0.687069863156,0.000376418440999999
0.688132337502,0.000437067107999999
0.689179775,0.000485600909999999
0.690189488397,0.000501463650999999
0.69110310306,0.000413228614
0.692074697378,0.000377907851999999
0.693136895,0.000432245307
0.694118515174,0.000413002105999999
0.695120776033,0.000412419893999999
0.696107474493,0.000390253251999999
0.697120778236,0.000407709930999999
0.69808416976,0.000373214999999999
0.699133465742,0.000424703357999999
0.700153699498,0.000446070371999999
0.701091087321,0.000374582163999999
0.702188819829,0.000481453409999999
0.703114954825,0.000413748473999999
0.704078288381,0.000373214999999999
0.705128895,0.000416871887
0.706092155787,0.000373214999999999
0.707094070104,0.000373214999999999
0.708093062167,0.000373214999999999
0.709112042333,0.000394205665999999
0.710162335,0.000452489460999999
0.711091335,0.000387465539999999
0.712078161999,0.000373214999999999
0.71309797,0.000402951131999999
0.71420107975,0.000500932940999999
0.715074454348,0.000373214999999999
0.716117655,0.000411364437999999
0.717075505562,0.000373214999999999
0.718076571941,0.000373214999999999
0.719068591757,0.000373214999999999
0.720063661453,0.000373214999999999
0.721229044644,0.000530586580999999
0.722122242092,0.000422709069
0.72306280614,0.000373214999999999
0.72406590883,0.000373214999999999
0.72506099383,0.000373214999999999
0.726081455,0.000391655838999999
0.727090650869,0.000397723928999999
0.728075280109,0.000373214999999999
0.72907736644,0.000373214999999999
0.73008444642,0.000373214999999999
0.731078506526,0.000373214999999999
0.732084599758,0.000373214999999999
0.733086708872,0.000373214999999999
0.734117455,0.000406844480999999
0.735117215,0.000402594354999999
0.736140215,0.000431549949999999
0.737080966359,0.000373214999999999
0.738072082113,0.000373214999999999
0.739101055,0.000399051348
0.74007134443,0.000373214999999999
0.741140655,0.000436396045999999
0.742159375,0.000453950915999999
0.743073783019,0.000373214999999999
0.74407185288,0.000373214999999999
0.745064989525,0.000373214999999999
0.746060535,0.000375617317999999
0.747067273586,0.000373214999999999
0.74806041289,0.000373214999999999
0.749063544566,0.000373214999999999
0.750065649549,0.000373214999999999
0.75112101,0.000436438188999999
0.752076895,0.000387106584999999
0.753114298033,0.000425290906999999
0.754070415946,0.000373214999999999
0.755077639752,0.000373214999999999
0.756092255,0.000388597828
0.757135375,0.000430477619999999
0.758083375,0.00038427882
0.759079538904,0.000373214999999999
0.760080524807,0.000382025918999999
0.761078951526,0.000373214999999999
0.762078156102,0.000373214999999999
0.763090975,0.000381856711999999
0.764075568351,0.000373214999999999
0.765071767551,0.000373214999999999
0.766111775,0.000423033050999999
0.767128575,0.00044662963
0.768058400978,0.000373214999999999
0.769057640786,0.000373214999999999
0.770062864556,0.000373214999999999
0.771097460753,0.000400629792999999
0.772083889443,0.000377892353
0.773075327818,0.000373214999999999
0.774153055,0.000454847586
0.775069215,0.000378869461999999
0.77614685,0.000463357409999999
0.777070335,0.000379727589999999
0.778054941396,0.000373214999999999
0.779184015,0.000507178455999999
0.780053145737,0.000373214999999999
0.781047170177,0.000373214999999999
0.782040205918,0.000373214999999999
0.783182295,0.000508285095999999
0.784038240128,0.000373214999999999
0.785028223567,0.000373214999999999
0.786025218512,0.000373214999999999
0.787045215,0.000391241408999999
0.788051655,0.000396643667999999
0.789020221492,0.000373214999999999
0.790024627648,0.000378544439999999
0.791016371978,0.000373214999999999
0.792022421473,0.000373214999999999
0.793024500376,0.000373214999999999
0.794023660304,0.000373214999999999
0.79514045,0.000492811414999999
0.796039370407,0.000401634572999999
0.797028578714,0.000382707813999999
0.798045415,0.000393450925999999
0.799041585226,0.000384497559999999
0.800054735,0.000400528269999999


==> results/tssdn_sync1_ordered.csv <==
0.200823483237,0.000373214999999999
0.201823517582,0.000373214999999999
0.202823139359,0.000373214999999999
0.203823485641,0.000373214999999999
0.20482350874,0.000373214999999999
0.205823494345,0.000373214999999999
0.206823076129,0.000373214999999999
0.207823169864,0.000373214999999999
0.208823431753,0.000373214999999999
0.209823435479,0.000373214999999999
0.210823419832,0.000373214999999999
0.211823540457,0.000373214999999999
0.212823577321,0.000373214999999999
0.213823245993,0.000373214999999999
0.214823242844,0.000373214999999999
0.21582315843,0.000373214999999999
0.216823469702,0.000373214999999999
0.217823435934,0.000373214999999999
0.218823057142,0.000373214999999999
0.219823459041,0.000373214999999999
0.220823059624,0.000373214999999999
0.221823535899,0.000373214999999999
0.222823267137,0.000373214999999999
0.223823241506,0.000373214999999999
0.224823402138,0.000373214999999999
0.225823495263,0.000373214999999999
0.226823275231,0.000373214999999999
0.227823523993,0.000373214999999999
0.228823016479,0.000373214999999999
0.229823121481,0.000373214999999999
0.230823323366,0.000373214999999999
0.231823363366,0.000373214999999999
0.232823370241,0.000373214999999999
0.23382322711,0.000373214999999999
0.234823367117,0.000373214999999999
0.235823272111,0.000373214999999999
0.236823378362,0.000373214999999999
0.237823333357,0.000373214999999999
0.238823304604,0.000373214999999999
0.239823319604,0.000373214999999999
0.240823381477,0.000373214999999999
0.241823116483,0.000373214999999999
0.24282326836,0.000373214999999999
0.243823452116,0.000373214999999999
0.244823100841,0.000373214999999999
0.245823168966,0.000373214999999999
0.246823461472,0.000373214999999999
0.247823395222,0.000373214999999999
0.248823406472,0.000373214999999999
0.249823180222,0.000373214999999999
0.250823122718,0.000373214999999999
0.251823075842,0.000373214999999999
0.252823231463,0.000373214999999999
0.253823349578,0.000373214999999999
0.254822950235,0.000373214999999999
0.255823175832,0.000373214999999999
0.256823019587,0.000373214999999999
0.257823368322,0.000373214999999999
0.258823325197,0.000373214999999999
0.259823023965,0.000373214999999999
0.260823194575,0.000373214999999999
0.261823366432,0.000373214999999999
0.262823137067,0.000373214999999999
0.263823057692,0.000373214999999999
0.264823134557,0.000373214999999999
0.265823077682,0.000373214999999999
0.266823204555,0.000373214999999999
0.26782317518,0.000373214999999999
0.268823216428,0.000373214999999999
0.269823213928,0.000373214999999999
0.270823382051,0.000373214999999999
0.271823049555,0.000373214999999999
0.272823288308,0.000373214999999999
0.273823157675,0.000373214999999999
0.274823362056,0.000373214999999999
0.275823096407,0.000373214999999999
0.276823102649,0.000373214999999999
0.277823442673,0.000373214999999999
0.278823302649,0.000373214999999999
0.279823499535,0.000373214999999999
0.28082331137,0.000373214999999999
0.281823201962,0.000373214999999999
0.282823196309,0.000373214999999999
0.283823280047,0.000373214999999999
0.284823612579,0.000373214999999999
0.285823246849,0.000373214999999999
0.28682318306,0.000373214999999999
0.287823248675,0.000373214999999999
0.2888233568,0.000373214999999999
0.289823375541,0.000373214999999999
0.290823162384,0.000373214999999999
0.291823336766,0.000373214999999999
0.292823098617,0.000373214999999999
0.293823402379,0.000373214999999999
0.294823389247,0.000373214999999999
0.295823465497,0.000373214999999999
0.296823522372,0.000373214999999999
0.297823326738,0.000373214999999999
0.298823427363,0.000373214999999999
0.299823112984,0.000373214999999999
0.300823045483,0.000373214999999999
0.301823303614,0.000373214999999999
0.302823111096,0.000373214999999999
0.303823271728,0.000373214999999999
0.304823284845,0.000373214999999999
0.305823282341,0.000373214999999999
0.306823069841,0.000373214999999999
0.307823161093,0.000373214999999999
0.308823037335,0.000373214999999999
0.309823241716,0.000373214999999999
0.310823262341,0.000373214999999999
0.311823267966,0.000373214999999999
0.312823051707,0.000373214999999999
0.313823174836,0.000373214999999999
0.314823321718,0.000373214999999999
0.315823226712,0.000373214999999999
0.316823275462,0.000373214999999999
0.317823423593,0.000373214999999999
0.3188230017,0.000373214999999999
0.319823290465,0.000373214999999999
0.320823352965,0.000373214999999999
0.32182302668,0.000373214999999999
0.322823205439,0.000373214999999999
0.32382338107,0.000373214999999999
0.324823439195,0.000373214999999999
0.3258230542,0.000373214999999999
0.326823504801,0.000373214999999999
0.327823157301,0.000373214999999999
0.328823220423,0.000373214999999999
0.329823331663,0.000373214999999999
0.330823252288,0.000373214999999999
0.331823146663,0.000373214999999999
0.332822942924,0.000373214999999999
0.333823439703,0.000373214999999999
0.334823380943,0.000373214999999999
0.335823250318,0.000373214999999999
0.336823364041,0.000373214999999999
0.337823085936,0.000373214999999999
0.338823303412,0.000373214999999999
0.339823474022,0.000373214999999999
0.340823069058,0.000373214999999999
0.341823047801,0.000373214999999999
0.342823302789,0.000373214999999999
0.343823276539,0.000373214999999999
0.344823275289,0.000373214999999999
0.345823362164,0.000373214999999999
0.346823505283,0.000373214999999999
0.347823239036,0.000373214999999999
0.348823392161,0.000373214999999999
0.349823083403,0.000373214999999999
0.350823085903,0.000373214999999999
0.351823163405,0.000373214999999999
0.352823102779,0.000373214999999999
0.353823280908,0.000373214999999999
0.354823049036,0.000373214999999999
0.355823265277,0.000373214999999999
0.356822987786,0.000373214999999999
0.35782344153,0.000373214999999999
0.358823109034,0.000373214999999999
0.359823273413,0.000373214999999999
0.360823058407,0.000373214999999999
0.361823146531,0.000373214999999999
0.362823282775,0.000373214999999999
0.36382334215,0.000373214999999999
0.36482336465,0.000373214999999999
0.365823100255,0.000373214999999999
0.366823151505,0.000373214999999999
0.367823406502,0.000373214999999999
0.368823239627,0.000373214999999999
0.369823479627,0.000373214999999999
0.370823405251,0.000373214999999999
0.371823194614,0.000373214999999999
0.372823147738,0.000373214999999999
0.373823325867,0.000373214999999999
0.374823093995,0.000373214999999999
0.375823103995,0.000373214999999999
0.376823055868,0.000373214999999999
0.37782330399,0.000373214999999999
0.378823114623,0.000373214999999999
0.379823075873,0.000373214999999999
0.380823119619,0.000373214999999999
0.38182321273,0.000373214999999999
0.382823273962,0.000373214999999999
0.383823343952,0.000373214999999999
0.384823292702,0.000373214999999999
0.385823483937,0.000373214999999999
0.386823112699,0.000373214999999999
0.387823092074,0.000373214999999999
0.388823475184,0.000373214999999999
0.389823340815,0.000373214999999999
0.390823351435,0.000373214999999999
0.391823363304,0.000373214999999999
0.392823368298,0.000373214999999999
0.39382320768,0.000373214999999999
0.394823457039,0.000373214999999999
0.395823258293,0.000373214999999999
0.396823296413,0.000373214999999999
0.398821317069,0.001371309405999999
0.3998213208,0.001371491877999999
0.400996424813,0.001546388426999999
0.401996547669,0.001546635033
0.402996579286,0.001546409835
0.403996757161,0.001546726459999999
0.404996518879,0.001546367579999999
0.405996552691,0.001546456404999999
0.406996840536,0.001546889875
0.40799676488,0.001546693620999999
0.408996630425,0.001546660415999999
0.409996630617,0.001546673740999999
0.410996678912,0.001546896403999999
0.411996507008,0.001546635133
0.412996696738,0.001546571766
0.413996387004,0.001546532009999999
0.414996416374,0.001546378923999999
0.415996285051,0.001546236377
0.41699659513,0.001546874552999999
0.417996371327,0.001546174595999999
0.418996483223,0.001546516479999999
0.419996450661,0.001546211457999999
0.420996642077,0.001546514124
0.421996348143,0.001546488301
0.422996467555,0.001546678338
0.423996507583,0.001546522749999999
0.424996362157,0.001546431698999999
0.425996271804,0.001546193247999999
0.426996563058,0.001546597001999999
0.427996244318,0.001546322023
0.428996573611,0.001546623211
0.429996450987,0.001546683080999999
0.430996284003,0.001546053666999999
0.431996475663,0.001546433444999999
0.432996469407,0.001546503438999999
0.433996419534,0.001546378583999999
0.434996452657,0.001546306745999999
0.435996370561,0.001546472760999999
0.436996313286,0.001546121831999999
0.43799649871,0.001546427271999999
0.438996498182,0.001546386791999999
0.439996524482,0.001546613091999999
0.440996389203,0.001546517844999999
0.441996233347,0.001546322036999999
0.442996558979,0.001546847668999999
0.443996402051,0.001546410836999999
0.444996400675,0.001546209540999999
0.44599617786,0.001546095489999999
0.446996256658,0.001546360537999999
0.447996285094,0.001546263409
0.44899645039,0.001546290635999999
0.449996531302,0.001546477813999999
0.45099652853,0.001546435089999999
0.45199629581,0.001546562337999999
0.45299628373,0.001546430321999999
0.453996283922,0.001546390561999999
0.454996232594,0.001546379265999999
0.455996347273,0.001546202778999999
0.456996485823,0.001546281998999999
0.457996665493,0.001546654794
0.458996469369,0.001546727406
0.459996420769,0.001546299535999999
0.460996181585,0.001546390953
0.461996360109,0.001546462628999999
0.462996345829,0.001546492109999999
0.463996369485,0.001546338938999999
0.464996296815,0.001546278800999999
0.465996333601,0.001546115666999999
0.46699626084,0.001546162922
0.467996169355,0.001546031485
0.468996313285,0.001546198565999999
0.469996582737,0.001546864856999999
0.470996274387,0.001546289677
0.471996377232,0.001546568140999999
0.472996502282,0.001546288226999999
0.473996345607,0.001546440911999999
0.474996482647,0.001546646076999999
0.475996627598,0.001546386064
0.476996494036,0.001546270011999999
0.477996374664,0.001546292514999999
0.4789966164,0.001546702375999999
0.479996321371,0.001546193676999999
0.480996333996,0.001546486285999999
0.481996526606,0.001546313375999999
0.482996379525,0.001546279435999999
0.483996168935,0.001545948909999999
0.484996294959,0.001546189323999999
0.485996415775,0.001546343297
0.486996275258,0.001546157199999999
0.48799611841,0.001546011000999999
0.488996324458,0.001546458284999999
0.489996581733,0.001546736214999999
0.49099628106,0.001546468698999999
0.491996294164,0.001546196267999999
0.492996141188,0.001546310776999999
0.493996383028,0.001546345821999999
0.494996571884,0.001546494725999999
0.495996580294,0.001546360683999999
0.496996070676,0.001546246651999999
0.497996289795,0.001546217076


==> results/tssdn_sync1_ordered_fix.csv <==
0.200823483237,0.000373214999999999
0.201823517582,0.000373214999999999
0.202823139359,0.000373214999999999
0.203823485641,0.000373214999999999
0.20482350874,0.000373214999999999
0.205823494345,0.000373214999999999
0.206823076129,0.000373214999999999
0.207823169864,0.000373214999999999
0.208823431753,0.000373214999999999
0.209823435479,0.000373214999999999
0.210823419832,0.000373214999999999
0.211823540457,0.000373214999999999
0.212823577321,0.000373214999999999
0.213823245993,0.000373214999999999
0.214823242844,0.000373214999999999
0.21582315843,0.000373214999999999
0.216823469702,0.000373214999999999
0.217823435934,0.000373214999999999
0.218823057142,0.000373214999999999
0.219823459041,0.000373214999999999
0.220823059624,0.000373214999999999
0.221823535899,0.000373214999999999
0.222823267137,0.000373214999999999
0.223823241506,0.000373214999999999
0.224823402138,0.000373214999999999
0.225823495263,0.000373214999999999
0.226823275231,0.000373214999999999
0.227823523993,0.000373214999999999
0.228823016479,0.000373214999999999
0.229823121481,0.000373214999999999
0.230823323366,0.000373214999999999
0.231823363366,0.000373214999999999
0.232823370241,0.000373214999999999
0.23382322711,0.000373214999999999
0.234823367117,0.000373214999999999
0.235823272111,0.000373214999999999
0.236823378362,0.000373214999999999
0.237823333357,0.000373214999999999
0.238823304604,0.000373214999999999
0.239823319604,0.000373214999999999
0.240823381477,0.000373214999999999
0.241823116483,0.000373214999999999
0.24282326836,0.000373214999999999
0.243823452116,0.000373214999999999
0.244823100841,0.000373214999999999
0.245823168966,0.000373214999999999
0.246823461472,0.000373214999999999
0.247823395222,0.000373214999999999
0.248823406472,0.000373214999999999
0.249823180222,0.000373214999999999
0.250823122718,0.000373214999999999
0.251823075842,0.000373214999999999
0.252823231463,0.000373214999999999
0.253823349578,0.000373214999999999
0.254822950235,0.000373214999999999
0.255823175832,0.000373214999999999
0.256823019587,0.000373214999999999
0.257823368322,0.000373214999999999
0.258823325197,0.000373214999999999
0.259823023965,0.000373214999999999
0.260823194575,0.000373214999999999
0.261823366432,0.000373214999999999
0.262823137067,0.000373214999999999
0.263823057692,0.000373214999999999
0.264823134557,0.000373214999999999
0.265823077682,0.000373214999999999
0.266823204555,0.000373214999999999
0.26782317518,0.000373214999999999
0.268823216428,0.000373214999999999
0.269823213928,0.000373214999999999
0.270823382051,0.000373214999999999
0.271823049555,0.000373214999999999
0.272823288308,0.000373214999999999
0.273823157675,0.000373214999999999
0.274823362056,0.000373214999999999
0.275823096407,0.000373214999999999
0.276823102649,0.000373214999999999
0.277823442673,0.000373214999999999
0.278823302649,0.000373214999999999
0.279823499535,0.000373214999999999
0.28082331137,0.000373214999999999
0.281823201962,0.000373214999999999
0.282823196309,0.000373214999999999
0.283823280047,0.000373214999999999
0.284823612579,0.000373214999999999
0.285823246849,0.000373214999999999
0.28682318306,0.000373214999999999
0.287823248675,0.000373214999999999
0.2888233568,0.000373214999999999
0.289823375541,0.000373214999999999
0.290823162384,0.000373214999999999
0.291823336766,0.000373214999999999
0.292823098617,0.000373214999999999
0.293823402379,0.000373214999999999
0.294823389247,0.000373214999999999
0.295823465497,0.000373214999999999
0.296823522372,0.000373214999999999
0.297823326738,0.000373214999999999
0.298823427363,0.000373214999999999
0.299823112984,0.000373214999999999
0.300823045483,0.000373214999999999
0.301823303614,0.000373214999999999
0.302823111096,0.000373214999999999
0.303823271728,0.000373214999999999
0.304823284845,0.000373214999999999
0.305823282341,0.000373214999999999
0.306823069841,0.000373214999999999
0.307823161093,0.000373214999999999
0.308823037335,0.000373214999999999
0.309823241716,0.000373214999999999
0.310823262341,0.000373214999999999
0.311823267966,0.000373214999999999
0.312823051707,0.000373214999999999
0.313823174836,0.000373214999999999
0.314823321718,0.000373214999999999
0.315823226712,0.000373214999999999
0.316823275462,0.000373214999999999
0.317823423593,0.000373214999999999
0.3188230017,0.000373214999999999
0.319823290465,0.000373214999999999
0.320823352965,0.000373214999999999
0.32182302668,0.000373214999999999
0.322823205439,0.000373214999999999
0.32382338107,0.000373214999999999
0.324823439195,0.000373214999999999
0.3258230542,0.000373214999999999
0.326823504801,0.000373214999999999
0.327823157301,0.000373214999999999
0.328823220423,0.000373214999999999
0.329823331663,0.000373214999999999
0.330823252288,0.000373214999999999
0.331823146663,0.000373214999999999
0.332822942924,0.000373214999999999
0.333823439703,0.000373214999999999
0.334823380943,0.000373214999999999
0.335823250318,0.000373214999999999
0.336823364041,0.000373214999999999
0.337823085936,0.000373214999999999
0.338823303412,0.000373214999999999
0.339823474022,0.000373214999999999
0.340823069058,0.000373214999999999
0.341823047801,0.000373214999999999
0.342823302789,0.000373214999999999
0.343823276539,0.000373214999999999
0.344823275289,0.000373214999999999
0.345823362164,0.000373214999999999
0.346823505283,0.000373214999999999
0.347823239036,0.000373214999999999
0.348823392161,0.000373214999999999
0.349823083403,0.000373214999999999
0.350823085903,0.000373214999999999
0.351823163405,0.000373214999999999
0.352823102779,0.000373214999999999
0.353823280908,0.000373214999999999
0.354823049036,0.000373214999999999
0.355823265277,0.000373214999999999
0.356822987786,0.000373214999999999
0.35782344153,0.000373214999999999
0.358823109034,0.000373214999999999
0.359823273413,0.000373214999999999
0.360823058407,0.000373214999999999
0.361823146531,0.000373214999999999
0.362823282775,0.000373214999999999
0.36382334215,0.000373214999999999
0.36482336465,0.000373214999999999
0.365823100255,0.000373214999999999
0.366823151505,0.000373214999999999
0.367823406502,0.000373214999999999
0.368823239627,0.000373214999999999
0.369823479627,0.000373214999999999
0.370823405251,0.000373214999999999
0.371823194614,0.000373214999999999
0.372823147738,0.000373214999999999
0.373823325867,0.000373214999999999
0.374823093995,0.000373214999999999
0.375823103995,0.000373214999999999
0.376823055868,0.000373214999999999
0.37782330399,0.000373214999999999
0.378823114623,0.000373214999999999
0.379823075873,0.000373214999999999
0.380823119619,0.000373214999999999
0.38182321273,0.000373214999999999
0.382823273962,0.000373214999999999
0.383823343952,0.000373214999999999
0.384823292702,0.000373214999999999
0.385823483937,0.000373214999999999
0.386823112699,0.000373214999999999
0.387823092074,0.000373214999999999
0.388823475184,0.000373214999999999
0.389823340815,0.000373214999999999
0.390823351435,0.000373214999999999
0.39199652397,0.000546375665999999
0.39299682956,0.000546676261999999
0.393996787937,0.000546795256999999
0.394998072946,0.000547830906999999
0.395997802799,0.000547759506
0.396998122447,0.000548041033999999
0.397997872392,0.000547864729
0.398997941041,0.000548117742999999
0.399997854411,0.000547664911
0.400998059709,0.000548050200999999
0.401997822723,0.000547810718999999
0.402997748788,0.000547615538
0.403998085854,0.000548137599999999
0.404997836327,0.000548056199999999
0.405998039722,0.000547830199999999
0.406997986388,0.000547641235999999
0.407997688296,0.000547697529
0.408997860839,0.000548085077999999
0.409998050553,0.000548244167
0.410997895302,0.000547874528999999
0.41199764593,0.000547470151
0.412997893725,0.000547888585999999
0.413997984684,0.000547751407999999
0.414997915641,0.000547681746999999
0.415998034728,0.000547718958999999
0.41699809731,0.000547877798999999
0.417998191183,0.000548407314999999
0.418998191048,0.000547969664999999
0.419998046477,0.000547878844999999
0.420997716944,0.000547628060999999
0.421998112095,0.000547898221999999
0.422997868773,0.000548100515
0.423998086739,0.000548269108999999
0.424998160279,0.000548374523999999
0.42599794507,0.000548115568999999
0.426997922749,0.000547754527999999
0.427998093328,0.000547920112999999
0.42899778856,0.000547707219999999
0.429997926388,0.000548043163
0.430998086009,0.000547916573999999
0.431998142245,0.000548232793999999
0.43299812309,0.000548222394999999
0.433997794835,0.000547671679999999
0.434998024819,0.000548181020999999
0.435998040115,0.000547988852999999
0.436997796623,0.000547606632
0.437997761888,0.000547505037999999
0.438997953062,0.000547801837
0.439997761344,0.000547813857999999
0.440997803454,0.000547970967999999
0.441997782716,0.000547820262999999
0.442998113324,0.000547910945999999
0.443997780449,0.000548091132
0.444998054798,0.000548143040999999
0.445997825596,0.000548058213999999
0.44699789451,0.000548035916999999
0.447997729611,0.000547890424999999
0.448997867572,0.000548148401999999
0.449997950487,0.000548111380999999
0.450997852979,0.000547893936999999
0.451997887436,0.000548208377999999
0.452997670929,0.000547786320999999
0.453997852849,0.000547995770999999
0.45499788414,0.000547980234999999
0.455997888889,0.000547779433999999
0.456997950137,0.000547873839
0.457997589487,0.000547696313999999
0.458997751341,0.000547620732999999
0.459997994607,0.000548032123999999
0.460997677922,0.000547736093999999
0.461997582466,0.000547576926999999
0.462997733196,0.000547655823999999
0.463997645532,0.000547594441999999
0.464997825978,0.000547814919999999
0.465998039307,0.000548148264999999
0.466997659915,0.000547568952999999
0.467997904764,0.000547933817999999
0.468997517457,0.000547586542999999
0.469998021049,0.000547970198999999
0.470997698158,0.000547927292
0.47199770924,0.000547498501999999
0.472997991605,0.000547820898999999
0.473997558746,0.000547336831999999
0.474997855239,0.000547899558999999
0.475997593329,0.000547677680999999
0.47699775954,0.000547707068999999
0.477997968008,0.000548232388
0.478997881534,0.000548067205999999
0.479997788853,0.000548080790999999
0.480997906479,0.000547678560999999
0.481997628711,0.000547680776999999
0.482997992559,0.000548153388999999
0.483997713172,0.000547643441999999
0.484997750672,0.000547609108999999
0.485998037559,0.000548242214
0.486998115684,0.000548040434999999
0.487997685666,0.000547559209
0.488997751291,0.000547571131999999
0.489997887545,0.000547741790999999
0.490997820045,0.00054768494
0.491997998799,0.000547933706
0.492997845049,0.000547855593999999
0.493997675676,0.000547826220999999
0.494997743175,0.000547663739999999
0.49599761318,0.000547773103999999
0.496997889418,0.000548011865999999


==> results/tssdn_sync1_sync.csv <==
0.200823483237,0.000373214999999999
0.201823517582,0.000373214999999999
0.202823139359,0.000373214999999999
0.203823485641,0.000373214999999999
0.20482350874,0.000373214999999999
0.205823494345,0.000373214999999999
0.206823076129,0.000373214999999999
0.207823169864,0.000373214999999999
0.208823431753,0.000373214999999999
0.209823435479,0.000373214999999999
0.210823419832,0.000373214999999999
0.211823540457,0.000373214999999999
0.212823577321,0.000373214999999999
0.213823245993,0.000373214999999999
0.214823242844,0.000373214999999999
0.21582315843,0.000373214999999999
0.216823469702,0.000373214999999999
0.217823435934,0.000373214999999999
0.218823057142,0.000373214999999999
0.219823459041,0.000373214999999999
0.220823059624,0.000373214999999999
0.221823535899,0.000373214999999999
0.222823267137,0.000373214999999999
0.223823241506,0.000373214999999999
0.224823402138,0.000373214999999999
0.225823495263,0.000373214999999999
0.226823275231,0.000373214999999999
0.227823523993,0.000373214999999999
0.228823016479,0.000373214999999999
0.229823121481,0.000373214999999999
0.230823323366,0.000373214999999999
0.231823363366,0.000373214999999999
0.232823370241,0.000373214999999999
0.23382322711,0.000373214999999999
0.234823367117,0.000373214999999999
0.235823272111,0.000373214999999999
0.236823378362,0.000373214999999999
0.237823333357,0.000373214999999999
0.238823304604,0.000373214999999999
0.239823319604,0.000373214999999999
0.240823381477,0.000373214999999999
0.241823116483,0.000373214999999999
0.24282326836,0.000373214999999999
0.243823452116,0.000373214999999999
0.244823100841,0.000373214999999999
0.245823168966,0.000373214999999999
0.246823461472,0.000373214999999999
0.247823395222,0.000373214999999999
0.248823406472,0.000373214999999999
0.249823180222,0.000373214999999999
0.250823122718,0.000373214999999999
0.251823075842,0.000373214999999999
0.252823231463,0.000373214999999999
0.253823349578,0.000373214999999999
0.254822950235,0.000373214999999999
0.255823175832,0.000373214999999999
0.256823019587,0.000373214999999999
0.257823368322,0.000373214999999999
0.258823325197,0.000373214999999999
0.259823023965,0.000373214999999999
0.260823194575,0.000373214999999999
0.261823366432,0.000373214999999999
0.262823137067,0.000373214999999999
0.263823057692,0.000373214999999999
0.264823134557,0.000373214999999999
0.265823077682,0.000373214999999999
0.266823204555,0.000373214999999999
0.26782317518,0.000373214999999999
0.268823216428,0.000373214999999999
0.269823213928,0.000373214999999999
0.270823382051,0.000373214999999999
0.271823049555,0.000373214999999999
0.272823288308,0.000373214999999999
0.273823157675,0.000373214999999999
0.274823362056,0.000373214999999999
0.275823096407,0.000373214999999999
0.276823102649,0.000373214999999999
0.277823442673,0.000373214999999999
0.278823302649,0.000373214999999999
0.279823499535,0.000373214999999999
0.28082331137,0.000373214999999999
0.281823201962,0.000373214999999999
0.282823196309,0.000373214999999999
0.283823280047,0.000373214999999999
0.284823612579,0.000373214999999999
0.285823246849,0.000373214999999999
0.28682318306,0.000373214999999999
0.287823248675,0.000373214999999999
0.2888233568,0.000373214999999999
0.289823375541,0.000373214999999999
0.290823162384,0.000373214999999999
0.291823336766,0.000373214999999999
0.292823098617,0.000373214999999999
0.293823402379,0.000373214999999999
0.294823389247,0.000373214999999999
0.295823465497,0.000373214999999999
0.296823522372,0.000373214999999999
0.297823326738,0.000373214999999999
0.298823427363,0.000373214999999999
0.299823112984,0.000373214999999999
0.300823045483,0.000373214999999999
0.301823303614,0.000373214999999999
0.302823111096,0.000373214999999999
0.303823271728,0.000373214999999999
0.304823284845,0.000373214999999999
0.305823282341,0.000373214999999999
0.306823069841,0.000373214999999999
0.307823161093,0.000373214999999999
0.308823037335,0.000373214999999999
0.309823241716,0.000373214999999999
0.310823262341,0.000373214999999999
0.311823267966,0.000373214999999999
0.312823051707,0.000373214999999999
0.313823174836,0.000373214999999999
0.314823321718,0.000373214999999999
0.315823226712,0.000373214999999999
0.316823275462,0.000373214999999999
0.317823423593,0.000373214999999999
0.3188230017,0.000373214999999999
0.319823290465,0.000373214999999999
0.320823352965,0.000373214999999999
0.32182302668,0.000373214999999999
0.322823205439,0.000373214999999999
0.32382338107,0.000373214999999999
0.324823439195,0.000373214999999999
0.3258230542,0.000373214999999999
0.326823504801,0.000373214999999999
0.327823157301,0.000373214999999999
0.328823220423,0.000373214999999999
0.329823331663,0.000373214999999999
0.330823252288,0.000373214999999999
0.331823146663,0.000373214999999999
0.332822942924,0.000373214999999999
0.333823439703,0.000373214999999999
0.334823380943,0.000373214999999999
0.335823250318,0.000373214999999999
0.336823364041,0.000373214999999999
0.337823085936,0.000373214999999999
0.338823303412,0.000373214999999999
0.339823474022,0.000373214999999999
0.340823069058,0.000373214999999999
0.341823047801,0.000373214999999999
0.342823302789,0.000373214999999999
0.343823276539,0.000373214999999999
0.344823275289,0.000373214999999999
0.345823362164,0.000373214999999999
0.346823505283,0.000373214999999999
0.347823239036,0.000373214999999999
0.348823392161,0.000373214999999999
0.349823083403,0.000373214999999999
0.350823085903,0.000373214999999999
0.351823163405,0.000373214999999999
0.352823102779,0.000373214999999999
0.353823280908,0.000373214999999999
0.354823049036,0.000373214999999999
0.355823265277,0.000373214999999999
0.356822987786,0.000373214999999999
0.35782344153,0.000373214999999999
0.358823109034,0.000373214999999999
0.359823273413,0.000373214999999999
0.360823058407,0.000373214999999999
0.361823146531,0.000373214999999999
0.362823282775,0.000373214999999999
0.36382334215,0.000373214999999999
0.36482336465,0.000373214999999999
0.365823100255,0.000373214999999999
0.366823151505,0.000373214999999999
0.367823406502,0.000373214999999999
0.368823239627,0.000373214999999999
0.369823479627,0.000373214999999999
0.370823405251,0.000373214999999999
0.371823194614,0.000373214999999999
0.372823147738,0.000373214999999999
0.373823325867,0.000373214999999999
0.374823093995,0.000373214999999999
0.375823103995,0.000373214999999999
0.376823055868,0.000373214999999999
0.37782330399,0.000373214999999999
0.378823114623,0.000373214999999999
0.379823075873,0.000373214999999999
0.380823119619,0.000373214999999999
0.38182321273,0.000373214999999999
0.382823273962,0.000373214999999999
0.383823343952,0.000373214999999999
0.384823292702,0.000373214999999999
0.385823483937,0.000373214999999999
0.386823112699,0.000373214999999999
0.387823092074,0.000373214999999999
0.388823475184,0.000373214999999999
0.389823340815,0.000373214999999999
0.390823351435,0.000373214999999999
0.391823363304,0.000373214999999999
0.392823368298,0.000373214999999999
0.39382320768,0.000373214999999999
0.394823457039,0.000373214999999999
0.395823258293,0.000373214999999999
0.396823296413,0.000373214999999999
0.397823222663,0.000373214999999999
0.398823043922,0.000373214999999999
0.399823251386,0.000373214999999999
0.400998140581,0.000548227944999999
0.4019978674,0.00054761233
0.402998086701,0.000548071615999999
0.403998017232,0.000547864078
0.404997924396,0.000548169334
0.405998188544,0.000547994162999999
0.40699791998,0.000547682496
0.40799781144,0.000548014548999999
0.408997731016,0.000547811032999999
0.409998017908,0.00054821855
0.410998199705,0.000548243486999999
0.411997907652,0.000548093928999999
0.41299775846,0.000547755995999999
0.413998194293,0.000547983709999999
0.414997844134,0.000547738548999999
0.415997707478,0.000547809381
0.41699808862,0.000548128042999999
0.417997654011,0.000547727191999999
0.418997867227,0.000547617928
0.419997842012,0.000547945833999999
0.420997764911,0.000547709980999999
0.421998101977,0.000547817055999999
0.422997880563,0.000548101885999999
0.423998059194,0.000548298642
0.424998148441,0.000548327264999999
0.425997793529,0.000547916105999999
0.426998085049,0.000547936395999999
0.427998108411,0.000548353479999999
0.428997764455,0.000547548336999999
0.429997897534,0.000547702672999999
0.430998137167,0.000548012931
0.431998113388,0.000548359135999999
0.432998094233,0.000548321236999999
0.433997926006,0.000547645523999999
0.434998316022,0.000548483009999999
0.43599792187,0.000547695155999999
0.436997827453,0.000547866345999999
0.437997711124,0.000547542552999999
0.438997874169,0.000547978079999999
0.439998129643,0.000548208579999999
0.440998086993,0.000547939754999999
0.441997976869,0.000548091491999999
0.442997849585,0.000547670553999999
0.443998119185,0.000548380106
0.444998049999,0.000548168467999999
0.445997798889,0.000547918635999999
0.446997747135,0.00054781318
0.447997698422,0.000547804498999999
0.448997712546,0.000547618702999999
0.449997704754,0.000547650942999999
0.450997941629,0.000548247785999999
0.451997701629,0.000547807865999999
0.452997913495,0.000548059764
0.453997603142,0.000547709458999999
0.454997945163,0.000547931543999999
0.455998040986,0.000548067398999999
0.456997833996,0.000547980425
0.45799756892,0.000547515428999999
0.458998023908,0.000547930464999999
0.459997653887,0.000547823555999999
0.460997829704,0.000547853182999999
0.461997585222,0.00054754499
0.462997808147,0.000547867305999999
0.463997761388,0.000547540643
0.464997738011,0.000547871610999999
0.465997691252,0.000547852381999999
0.466997719732,0.000547754050999999
0.467997800066,0.000547703190999999
0.4689974851,0.000547551974999999
0.469997980959,0.000547974753999999
0.470997730396,0.000547894815999999
0.471997635052,0.000547766988
0.472997878406,0.000547693491999999
0.473997645008,0.000547842573999999
0.474997900906,0.000547681001999999
0.475997810308,0.000548047258999999
0.476997954916,0.000547984994999999
0.477997718352,0.000547766556
0.478997866126,0.000547602451
0.479997629564,0.000547730913999999
0.480997965449,0.000547941171999999
0.481997874854,0.000547905578999999
0.482997807641,0.000547882119999999
0.483997523959,0.000547382802999999
0.484997572776,0.000547380369999999
0.485997783156,0.000547730124999999
0.486997922924,0.000547693011999999
0.487997603075,0.000547798823999999
0.488997666184,0.000547770057999999
0.48999755977,0.000547482386999999
0.490997939511,0.000547877130999999
0.491997840889,0.000547809763999999
0.492997732892,0.000547650516999999
0.493997786626,0.000547758001999999
0.494997978338,0.000547674698999999
0.495997644492,0.000547844005999999
0.496997687098,0.000547613483999999
0.497997747084,0.000547575342999999
0.498997659584,0.000547548468999999
0.499997953289,0.000548075298999999


==> results/tssdn_sync2_ordered.csv <==
0.30069687403,0.000446904448999999
0.301696999068,0.000446909550999999
0.302696679753,0.000446630267999999
0.303696899721,0.000447043986
0.304696794108,0.000446876543
0.305696675995,0.000446622860999999
0.306696945327,0.000446817850999999
0.307697036562,0.000447126574999999
0.308697017191,0.000446995352999999
0.309696770415,0.000446762332999999
0.310696937127,0.000446856564999999
0.311697057063,0.000446855275
0.312696757694,0.000446812766999999
0.313696945745,0.000446838954999999
0.314696679535,0.000446382756999999
0.315696645118,0.000446635205999999
0.316696771941,0.000446870153999999
0.317696823125,0.000446761338
0.318696636899,0.00044648886
0.319696996787,0.000446900625999999
0.320696722415,0.000446835006999999
0.321696860472,0.000446954313999999
0.322696674246,0.000446733713
0.323696811033,0.000446679241999999
0.32469704285,0.000447008575
0.325696793476,0.000446566688999999
0.32669693969,0.000446802938999999
0.327697008993,0.000446894757999999
0.328697030199,0.000447212883999999
0.329696836433,0.000446592839999999
0.330696965177,0.000446790974999999
0.331696983312,0.0004470229
0.332696980786,0.000447042902
0.33369680706,0.000446847957999999
0.33469677953,0.000446786706
0.335696757615,0.000446663556999999
0.336696839421,0.000446711640999999
0.337697107484,0.000447207893999999
0.338696597228,0.000446618274999999
0.339696733608,0.00044661403
0.340696833504,0.000446764567
0.341696584774,0.000446566483999999
0.34269661426,0.000446775393
0.343696667986,0.000446599107
0.34469694789,0.000447042817
0.345696712545,0.000446786253999999
0.346696704912,0.000446421715999999
0.347696677355,0.000446683629999999
0.3486969265,0.000446652758999999
0.349696886468,0.000446812807
0.350696757103,0.000446643473999999
0.351696797055,0.000446483425999999
0.352696916991,0.000446652776
0.353696876959,0.000446690282999999
0.35469673319,0.000446697823999999
0.355696817234,0.000446594367999999
0.356696868418,0.000447018157
0.357696784632,0.000446746871
0.358696617793,0.000446469422999999
0.359696675864,0.000446727573999999
0.36069691203,0.00044676999
0.36169670449,0.000446873771999999
0.362696690096,0.000446721877999999
0.363697002561,0.000447001854999999
0.364696829456,0.000446528106999999
0.365696872595,0.000446775661
0.366696655106,0.00044650381
0.367696831945,0.000446924453999999
0.368696778775,0.000446813794999999
0.369696608732,0.000446506252
0.370697117437,0.000446806823999999
0.371696925554,0.000446831851999999
0.372697003008,0.000447107479
0.373696890448,0.000446928054999999
0.37469672543,0.00044637612
0.375696744462,0.000446613981999999
0.376696707852,0.000446869943999999
0.377696764066,0.000446545505999999
0.378696930905,0.000446689225999999
0.37969686153,0.000446695493999999
0.380697097156,0.000447209304999999
0.381696876415,0.000446758551999999
0.382697225217,0.000447277401999999
0.38369676571,0.000446818549999999
0.384697198871,0.000447141101999999
0.385697078807,0.000446990438999999
0.386696739554,0.000446805617
0.387696983048,0.000446794096999999
0.388697113661,0.00044714666
0.389696839008,0.000446527603999999
0.390696902109,0.000446732639999999
0.391696858334,0.000446993930999999
0.392697025173,0.000447106404999999
0.393696913403,0.000446792750999999
0.394697071564,0.000447229096999999
0.395696814617,0.000446588369999999
0.396697149682,0.000446952208999999
0.397696526113,0.0004462649
0.398696267691,0.000446121507999999
0.399696269859,0.000446306231999999
0.40062303045,0.000373214999999999
0.401623282341,0.000373214999999999
0.402623476091,0.000373214999999999
0.403623494186,0.000373214999999999
0.404623192239,0.000373214999999999
0.405623012828,0.000373214999999999
0.406623454751,0.000373214999999999
0.407623195331,0.000373214999999999
0.408623317206,0.000373214999999999
0.409623377822,0.000373214999999999
0.410623407189,0.000373214999999999
0.411623104029,0.000373214999999999
0.412623277788,0.000373214999999999
0.413623470297,0.000373214999999999
0.414623425902,0.000373214999999999
0.415623227741,0.000373214999999999
0.416623170854,0.000373214999999999
0.417623207204,0.000373336362
0.418623474608,0.000373214999999999
0.419623361477,0.000373214999999999
0.420623312726,0.000373214999999999
0.42162347272,0.000373214999999999
0.422623041475,0.000373214999999999
0.423623342713,0.000373214999999999
0.424623226633,0.000373225789
0.425623463949,0.000373214999999999
0.42662317083,0.000373214999999999
0.42762315208,0.000373214999999999
0.42862339208,0.000373214999999999
0.42962339833,0.000373214999999999
0.430623432705,0.000373214999999999
0.431623402704,0.000373214999999999
0.432623332079,0.000373214999999999
0.433623168956,0.000373214999999999
0.434623230203,0.000373214999999999
0.435623198953,0.000373214999999999
0.436623432706,0.000373214999999999
0.437623109964,0.000373286003
0.438623266458,0.000373214999999999
0.439623247708,0.000373214999999999
0.440623112392,0.000373280301
0.441623387681,0.000373214999999999
0.442622973967,0.000373214999999999
0.443623098312,0.000373214999999999
0.44462321641,0.000373214999999999
0.445623177649,0.000373214999999999
0.446623187619,0.000373214999999999
0.447623080104,0.000373214999999999
0.448623111052,0.000373356588999999
0.449623089399,0.000373214999999999
0.450623209335,0.000373214999999999
0.451622929351,0.000373214999999999
0.452623132401,0.000373214999999999
0.453623104871,0.000373214999999999
0.454623154198,0.000373214999999999
0.455623040434,0.000373214999999999
0.456623194765,0.000373214999999999
0.457623146632,0.000373214999999999
0.458622960392,0.000373214999999999
0.459623149094,0.000373214999999999
0.46062323593,0.000373214999999999
0.46162306718,0.000373214999999999
0.462623122763,0.000373214999999999
0.463623424548,0.000373214999999999
0.464623160187,0.000373214999999999
0.465623145159,0.000373214999999999
0.466623206989,0.000373214999999999
0.467623256316,0.000373214999999999
0.468622979456,0.000373214999999999
0.469623434969,0.000373214999999999
0.470623173735,0.000373214999999999
0.471623066223,0.000373214999999999
0.472623322423,0.000373214999999999
0.473623090059,0.000373264492999999
0.474623078667,0.000373214999999999
0.475623399202,0.000373214999999999
0.476623141089,0.000373214999999999
0.477623391029,0.000373214999999999
0.478623001065,0.000373214999999999
0.479623410981,0.000373214999999999
0.480623011651,0.000373214999999999
0.481623153478,0.000373214999999999
0.48262308034,0.000373214999999999
0.483623320905,0.000373214999999999
0.484623324627,0.000373214999999999
0.485623392713,0.000373214999999999
0.486623162722,0.000373214999999999
0.487623376444,0.000373214999999999
0.48862344893,0.000373214999999999
0.48962335518,0.000373214999999999
0.490623390154,0.000373214999999999
0.491623307641,0.000373214999999999
0.492622982044,0.000373214999999999
0.493623133246,0.000373214999999999
0.494623315714,0.000373214999999999
0.495623145094,0.000373214999999999
0.496623156337,0.000373214999999999
0.497623241331,0.000373214999999999
0.498623511303,0.000373214999999999
0.499623414428,0.000373214999999999
0.500623209438,0.000373214999999999
0.501623238164,0.000373214999999999
0.502623325,0.000373214999999999
0.503623322474,0.000373214999999999
0.504623243087,0.000373214999999999
0.505623086837,0.000373214999999999
0.506622985571,0.000373214999999999
0.507623265475,0.000373214999999999
0.508622994863,0.000373214999999999
0.509623077896,0.000373288050999999
0.510622972336,0.000373214999999999
0.511623256661,0.000373214999999999
0.512623377887,0.000373214999999999
0.51362296104,0.000373214999999999
0.514623046034,0.000373214999999999
0.515623316006,0.000373214999999999
0.516623241006,0.000373214999999999
0.517623209756,0.000373214999999999
0.518623200381,0.000373214999999999
0.519623046627,0.000373214999999999
0.520623062252,0.000373214999999999
0.521623136003,0.000373214999999999
0.522623237882,0.000373214999999999
0.523623057236,0.000373214999999999
0.524623150986,0.000373214999999999
0.525623343495,0.000373214999999999
0.526623468495,0.000373214999999999
0.527623554106,0.000373214999999999
0.528623575324,0.000373214999999999
0.529623135196,0.000373214999999999
0.53062325518,0.000373214999999999
0.5316230551,0.000373214999999999
0.532623405751,0.000373214999999999
0.533623094411,0.000373214999999999
0.534623518828,0.000373214999999999
0.535623540046,0.000373214999999999
0.536623179934,0.000373214999999999
0.537623153618,0.000373228731999999
0.538623419902,0.000373214999999999
0.539623219822,0.000373214999999999
0.540623333558,0.000373214999999999
0.541623434792,0.000373214999999999
0.542623314728,0.000373214999999999
0.54362327468,0.000373214999999999
0.544623465305,0.000373214999999999
0.545623317116,0.000373214999999999
0.546623107676,0.000373214999999999
0.547623267051,0.000373214999999999
0.548623340163,0.000373214999999999
0.549623413278,0.000373214999999999
0.550623532028,0.000373214999999999
0.55162332448,0.000373214999999999
0.552623320702,0.000373214999999999
0.55362340944,0.000373214999999999
0.554623408785,0.000373214999999999
0.555623359362,0.000373214999999999
0.55662339933,0.000373214999999999
0.55762319925,0.000373214999999999
0.558623229849,0.000373214999999999
0.559623552375,0.000373214999999999
0.560623484202,0.000373214999999999
0.56162312409,0.000373214999999999
0.56262324095,0.000373214999999999
0.563623102148,0.000373214999999999
0.564623107745,0.000373214999999999
0.565623362759,0.000373214999999999
0.566623137689,0.000373214999999999
0.567623543347,0.000373214999999999
0.568623197662,0.000373214999999999
0.569623562692,0.000373214999999999
0.57062313074,0.000373214999999999
0.571623037573,0.000373214999999999
0.572623055668,0.000373214999999999
0.573623406325,0.000373214999999999
0.574623206245,0.000373214999999999
0.575623566277,0.000373214999999999
0.576623366197,0.000373214999999999
0.577623473685,0.000373214999999999
0.578623383649,0.000373214999999999
0.579623207359,0.000373214999999999
0.580623255473,0.000373214999999999
0.581623479236,0.000373214999999999
0.582623564847,0.000373214999999999
0.583623025953,0.000373214999999999
0.584623373477,0.000373214999999999
0.585623132777,0.000373214999999999
0.586623403418,0.000373214999999999
0.58762336337,0.000373214999999999
0.588623477106,0.000373214999999999
0.589623335171,0.000373214999999999
0.590623353272,0.000373214999999999
0.591623413888,0.000373214999999999
0.592623052572,0.000373214999999999
0.593623107868,0.000373292817999999
0.59462316755,0.000373214999999999
0.595623228163,0.000373214999999999
0.596623464427,0.000373214999999999


==> results/tssdn_sync2_ordered_fix.csv <==
0.30069687403,0.000446904448999999
0.301696999068,0.000446909550999999
0.302696679753,0.000446630267999999
0.303696899721,0.000447043986
0.304696794108,0.000446876543
0.305696675995,0.000446622860999999
0.306696945327,0.000446817850999999
0.307697036562,0.000447126574999999
0.308697017191,0.000446995352999999
0.309696770415,0.000446762332999999
0.310696937127,0.000446856564999999
0.311697057063,0.000446855275
0.312696757694,0.000446812766999999
0.313696945745,0.000446838954999999
0.314696679535,0.000446382756999999
0.315696645118,0.000446635205999999
0.316696771941,0.000446870153999999
0.317696823125,0.000446761338
0.318696636899,0.00044648886
0.319696996787,0.000446900625999999
0.320696722415,0.000446835006999999
0.321696860472,0.000446954313999999
0.322696674246,0.000446733713
0.323696811033,0.000446679241999999
0.32469704285,0.000447008575
0.325696793476,0.000446566688999999
0.32669693969,0.000446802938999999
0.327697008993,0.000446894757999999
0.328697030199,0.000447212883999999
0.329696836433,0.000446592839999999
0.330696965177,0.000446790974999999
0.331696983312,0.0004470229
0.332696980786,0.000447042902
0.33369680706,0.000446847957999999
0.33469677953,0.000446786706
0.335696757615,0.000446663556999999
0.336696839421,0.000446711640999999
0.337697107484,0.000447207893999999
0.338696597228,0.000446618274999999
0.339696733608,0.00044661403
0.340696833504,0.000446764567
0.341696584774,0.000446566483999999
0.34269661426,0.000446775393
0.343696667986,0.000446599107
0.34469694789,0.000447042817
0.345696712545,0.000446786253999999
0.346696704912,0.000446421715999999
0.347696677355,0.000446683629999999
0.3486969265,0.000446652758999999
0.349696886468,0.000446812807
0.350696757103,0.000446643473999999
0.351696797055,0.000446483425999999
0.352696916991,0.000446652776
0.353696876959,0.000446690282999999
0.35469673319,0.000446697823999999
0.355696817234,0.000446594367999999
0.356696868418,0.000447018157
0.357696784632,0.000446746871
0.358696617793,0.000446469422999999
0.359696675864,0.000446727573999999
0.36069691203,0.00044676999
0.36169670449,0.000446873771999999
0.362696690096,0.000446721877999999
0.363697002561,0.000447001854999999
0.364696829456,0.000446528106999999
0.365696872595,0.000446775661
0.366696655106,0.00044650381
0.367696831945,0.000446924453999999
0.368696778775,0.000446813794999999
0.369696608732,0.000446506252
0.370697117437,0.000446806823999999
0.371696925554,0.000446831851999999
0.372697003008,0.000447107479
0.373696890448,0.000446928054999999
0.37469672543,0.00044637612
0.375696744462,0.000446613981999999
0.376696707852,0.000446869943999999
0.377696764066,0.000446545505999999
0.378696930905,0.000446689225999999
0.37969686153,0.000446695493999999
0.380697097156,0.000447209304999999
0.381696876415,0.000446758551999999
0.382697225217,0.000447277401999999
0.38369676571,0.000446818549999999
0.384697198871,0.000447141101999999
0.385697078807,0.000446990438999999
0.386696739554,0.000446805617
0.387696983048,0.000446794096999999
0.388697113661,0.00044714666
0.389696839008,0.000446527603999999
0.390696902109,0.000446732639999999
0.391696858334,0.000446993930999999
0.392697025173,0.000447106404999999
0.393696913403,0.000446792750999999
0.394697071564,0.000447229096999999
0.395696797655,0.000446571407999999
0.396697106017,0.000446908543999999
0.397696378399,0.000446117186
0.398696785608,0.000446639425
0.39969634548,0.000446381852999999
0.400623048152,0.000373232701999999
0.401623429861,0.000373214999999999
0.402623336703,0.000373214999999999
0.403623547962,0.000373214999999999
0.404623167932,0.000373214999999999
0.405623064176,0.000373214999999999
0.406623344813,0.000373214999999999
0.407623151679,0.000373214999999999
0.408623038542,0.000373214999999999
0.409623341048,0.000373214999999999
0.410623519798,0.000373214999999999
0.411623286042,0.000373214999999999
0.412622984792,0.000373214999999999
0.413623077296,0.000373214999999999
0.414623274796,0.000373214999999999
0.415623114796,0.000373214999999999
0.416623194796,0.000373214999999999
0.417623201046,0.000373214999999999
0.418623459796,0.000373214999999999
0.419623296673,0.000373214999999999
0.420623450425,0.000373214999999999
0.421623232288,0.000373214999999999
0.422623202284,0.000373214999999999
0.423623162908,0.000373214999999999
0.424623326029,0.000373214999999999
0.425623221031,0.000373214999999999
0.426623436025,0.000373214999999999
0.427623164787,0.000373214999999999
0.428623434771,0.000373214999999999
0.429623391021,0.000373214999999999
0.430623455397,0.000373214999999999
0.431623126001,0.000373353109999999
0.432623102159,0.000373323017999999
0.43362323415,0.000373214999999999
0.434623444164,0.000373214999999999
0.43562337165,0.000373214999999999
0.436623062235,0.000373214999999999
0.437623402259,0.000373214999999999
0.438623351612,0.000373214999999999
0.439623476612,0.000373214999999999
0.440623333457,0.000373214999999999
0.441623135296,0.000373214999999999
0.442623244671,0.000373214999999999
0.443623261539,0.000373214999999999
0.444623047928,0.000373243279999999
0.4456231434,0.000373214999999999
0.446623235898,0.000373214999999999
0.447623300274,0.000373214999999999
0.448623306524,0.000373214999999999
0.449623380275,0.000373214999999999
0.45062314965,0.000373214999999999
0.451623159025,0.000373214999999999
0.45262319965,0.000373214999999999
0.453623323402,0.000373214999999999
0.454623188398,0.000373214999999999
0.455623450276,0.000373214999999999
0.456623155256,0.000373214999999999
0.457623063992,0.000373214999999999
0.458623065237,0.000373214999999999
0.459623067416,0.000373225311999999
0.460623150854,0.000373214999999999
0.461623219604,0.000373214999999999
0.46262350336,0.000373214999999999
0.463623358987,0.000373214999999999
0.464623429612,0.000373214999999999
0.465623429612,0.000373214999999999
0.466623195856,0.000373214999999999
0.467623387114,0.000373214999999999
0.468623033974,0.000373214999999999
0.469623084484,0.000373228009999999
0.470623336471,0.000373214999999999
0.471623240848,0.000373214999999999
0.47262336959,0.000373214999999999
0.473623159598,0.000373214999999999
0.474623432711,0.000373214999999999
0.475623462704,0.000373214999999999
0.476623442693,0.000373214999999999
0.477623382056,0.000373214999999999
0.478623481404,0.000373214999999999
0.479623061424,0.000373214999999999
0.480623232653,0.000373214999999999
0.481623391388,0.000373214999999999
0.482623479497,0.000373214999999999
0.483623382622,0.000373214999999999
0.484623384493,0.000373214999999999
0.485623180747,0.000373214999999999
0.486623383229,0.000373214999999999
0.487623141995,0.000373214999999999
0.488623118861,0.000373214999999999
0.4896230801,0.000373214999999999
0.490623345675,0.000373214999999999
0.491623226925,0.000373214999999999
0.492623373157,0.000373214999999999
0.493623211915,0.000373214999999999
0.49462344127,0.000373214999999999
0.495623452513,0.000373214999999999
0.496622965048,0.000373214999999999
0.497623210036,0.000373214999999999
0.498623243155,0.000373214999999999
0.499623078789,0.000373214999999999
0.500623215646,0.000373214999999999
0.5016233775,0.000373214999999999
0.502623213131,0.000373214999999999
0.503623298119,0.000373214999999999
0.504623456845,0.000373214999999999
0.505623030635,0.000373214999999999
0.506622979373,0.000373214999999999
0.50762330617,0.000373214999999999
0.50862306347,0.000373285405
0.509622960559,0.000373214999999999
0.510623445517,0.000373214999999999
0.511623361142,0.000373214999999999
0.512623319255,0.000373214999999999
0.51362317238,0.000373214999999999
0.514623188604,0.000373214999999999
0.515623179824,0.000373214999999999
0.516623321651,0.000373214999999999
0.517623177901,0.000373214999999999
0.518623043526,0.000373214999999999
0.519622964139,0.000373214999999999
0.520623204689,0.000373214999999999
0.521623106552,0.000373214999999999
0.522623021873,0.000373267821
0.523623278402,0.000373214999999999
0.524623366511,0.000373214999999999
0.525623180271,0.000373214999999999
0.526623061521,0.000373214999999999
0.527623210881,0.000373214999999999
0.528623302117,0.000373214999999999
0.529622968394,0.000373214999999999
0.530623332709,0.000373214999999999
0.531622970861,0.000373214999999999
0.532623245796,0.000373214999999999
0.533623003309,0.000373214999999999
0.534623410114,0.000373214999999999
0.53562343884,0.000373214999999999
0.536623131987,0.000373214999999999
0.537623403822,0.000373214999999999
0.538623303822,0.000373214999999999
0.539623453182,0.000373214999999999
0.540623227569,0.000373214999999999
0.541623395679,0.000373214999999999
0.542623013199,0.000373214999999999
0.543623507532,0.000373214999999999
0.544623423157,0.000373214999999999
0.545623467512,0.000373214999999999
0.546623351887,0.000373214999999999
0.54762302753,0.000373214999999999
0.54862310001,0.000373214999999999
0.549623067504,0.000373214999999999
0.550623139984,0.000373214999999999
0.551623254954,0.000373214999999999
0.552623133079,0.000373214999999999
0.553623174307,0.000373214999999999
0.554623199912,0.000373214999999999
0.555623228638,0.000373214999999999
0.556623226106,0.000373214999999999
0.557623171325,0.000373270857
0.558623356033,0.000373214999999999
0.559623298525,0.000373214999999999
0.560623131029,0.000373214999999999
0.561623327273,0.000373214999999999
0.562623289773,0.000373214999999999
0.563623368507,0.000373214999999999
0.564623259132,0.000373214999999999
0.565623272229,0.000373214999999999
0.566623170963,0.000373214999999999
0.567623370883,0.000373214999999999
0.568623420219,0.000373214999999999
0.569623417693,0.000373214999999999
0.570623181454,0.000373214999999999
0.571623113452,0.000373278247999999
0.572623347049,0.000373214999999999
0.573623432037,0.000373214999999999
0.574623159378,0.000373251079
0.575622993303,0.000373214999999999
0.576623272674,0.000373214999999999
0.577623420172,0.000373214999999999
0.578623180163,0.000373214999999999
0.579623205163,0.000373214999999999
0.580623435788,0.000373214999999999
0.581623200115,0.000373225570999999
0.582623484536,0.000373214999999999
0.58362329954,0.000373214999999999
0.584623363916,0.000373214999999999
0.585623370166,0.000373214999999999
0.586623370166,0.000373214999999999
0.587623327663,0.000373214999999999
0.588623438914,0.000373214999999999
0.589623217655,0.000373214999999999
0.590623104518,0.000373214999999999
0.591623099512,0.000373214999999999
0.592623334524,0.000373214999999999
0.593623197563,0.000373239934999999
0.594623173873,0.000373214999999999
0.595623008846,0.000373214999999999
0.596623115096,0.000373214999999999


==> results/tssdn_sync2_sync.csv <==
0.30069687403,0.000446904448999999
0.301696999068,0.000446909550999999
0.302696679753,0.000446630267999999
0.303696899721,0.000447043986
0.304696794108,0.000446876543
0.305696675995,0.000446622860999999
0.306696945327,0.000446817850999999
0.307697036562,0.000447126574999999
0.308697017191,0.000446995352999999
0.309696770415,0.000446762332999999
0.310696937127,0.000446856564999999
0.311697057063,0.000446855275
0.312696757694,0.000446812766999999
0.313696945745,0.000446838954999999
0.314696679535,0.000446382756999999
0.315696645118,0.000446635205999999
0.316696771941,0.000446870153999999
0.317696823125,0.000446761338
0.318696636899,0.00044648886
0.319696996787,0.000446900625999999
0.320696722415,0.000446835006999999
0.321696860472,0.000446954313999999
0.322696674246,0.000446733713
0.323696811033,0.000446679241999999
0.32469704285,0.000447008575
0.325696793476,0.000446566688999999
0.32669693969,0.000446802938999999
0.327697008993,0.000446894757999999
0.328697030199,0.000447212883999999
0.329696836433,0.000446592839999999
0.330696965177,0.000446790974999999
0.331696983312,0.0004470229
0.332696980786,0.000447042902
0.33369680706,0.000446847957999999
0.33469677953,0.000446786706
0.335696757615,0.000446663556999999
0.336696839421,0.000446711640999999
0.337697107484,0.000447207893999999
0.338696597228,0.000446618274999999
0.339696733608,0.00044661403
0.340696833504,0.000446764567
0.341696584774,0.000446566483999999
0.34269661426,0.000446775393
0.343696667986,0.000446599107
0.34469694789,0.000447042817
0.345696712545,0.000446786253999999
0.346696704912,0.000446421715999999
0.347696677355,0.000446683629999999
0.3486969265,0.000446652758999999
0.349696886468,0.000446812807
0.350696757103,0.000446643473999999
0.351696797055,0.000446483425999999
0.352696916991,0.000446652776
0.353696876959,0.000446690282999999
0.35469673319,0.000446697823999999
0.355696817234,0.000446594367999999
0.356696868418,0.000447018157
0.357696784632,0.000446746871
0.358696617793,0.000446469422999999
0.359696675864,0.000446727573999999
0.36069691203,0.00044676999
0.36169670449,0.000446873771999999
0.362696690096,0.000446721877999999
0.363697002561,0.000447001854999999
0.364696829456,0.000446528106999999
0.365696872595,0.000446775661
0.366696655106,0.00044650381
0.367696831945,0.000446924453999999
0.368696778775,0.000446813794999999
0.369696608732,0.000446506252
0.370697117437,0.000446806823999999
0.371696925554,0.000446831851999999
0.372697003008,0.000447107479
0.373696890448,0.000446928054999999
0.37469672543,0.00044637612
0.375696744462,0.000446613981999999
0.376696707852,0.000446869943999999
0.377696764066,0.000446545505999999
0.378696930905,0.000446689225999999
0.37969686153,0.000446695493999999
0.380697097156,0.000447209304999999
0.381696876415,0.000446758551999999
0.382697225217,0.000447277401999999
0.38369676571,0.000446818549999999
0.384697198871,0.000447141101999999
0.385697078807,0.000446990438999999
0.386696739554,0.000446805617
0.387696983048,0.000446794096999999
0.388697113661,0.00044714666
0.389696839008,0.000446527603999999
0.390696902109,0.000446732639999999
0.391696858334,0.000446993930999999
0.392697025173,0.000447106404999999
0.393696913403,0.000446792750999999
0.394697071564,0.000447229096999999
0.395696814617,0.000446588369999999
0.396697149682,0.000446952208999999
0.397696847158,0.000446585945
0.398696933982,0.000446787798999999
0.399696955841,0.000446992214
0.400623110276,0.000373294825999999
0.401623282341,0.000373214999999999
0.402623482341,0.000373214999999999
0.403623442293,0.000373214999999999
0.404623232853,0.000373214999999999
0.4056231723,0.000373321361999999
0.406623440352,0.000373214999999999
0.407623193427,0.000373214999999999
0.408623327802,0.000373214999999999
0.409623400917,0.000373214999999999
0.410623442783,0.000373214999999999
0.4116233215,0.000373214999999999
0.412623215845,0.000373214999999999
0.413623420855,0.000373214999999999
0.414623468969,0.000373214999999999
0.415623538954,0.000373214999999999
0.416623317019,0.000373214999999999
0.417623156334,0.000373214999999999
0.418623106911,0.000373214999999999
0.419623226895,0.000373214999999999
0.420623340631,0.000373214999999999
0.421623281833,0.000373214999999999
0.422623081753,0.000373214999999999
0.423623281753,0.000373214999999999
0.424623481753,0.000373214999999999
0.425623521721,0.000373214999999999
0.426623321641,0.000373214999999999
0.427623195335,0.000373214999999999
0.428623124049,0.000373214999999999
0.429623104656,0.000373214999999999
0.430623223406,0.000373214999999999
0.431623428413,0.000373214999999999
0.432623426534,0.000373214999999999
0.433623153397,0.000373214999999999
0.43462328103,0.000373215752
0.435623355278,0.000373214999999999
0.436623033368,0.000373214999999999
0.437623207127,0.000373214999999999
0.438623316502,0.000373214999999999
0.43962312746,0.000373249110999999
0.440623097718,0.000373214999999999
0.44162309896,0.000373214999999999
0.442623275842,0.000373214999999999
0.443623113955,0.000373214999999999
0.444623052503,0.000373272925
0.445623010203,0.000373214999999999
0.446623121457,0.000373214999999999
0.447623174582,0.000373214999999999
0.448623310835,0.000373214999999999
0.449623102082,0.000373214999999999
0.450623188331,0.000373214999999999
0.451623249578,0.000373214999999999
0.452623292075,0.000373214999999999
0.453623485182,0.000373214999999999
0.4546231702,0.000373214999999999
0.455623418305,0.000373214999999999
0.456623208307,0.000373214999999999
0.457623358932,0.000373214999999999
0.458623195809,0.000373214999999999
0.459623503305,0.000373214999999999
0.460623410806,0.000373214999999999
0.461623392056,0.000373214999999999
0.462623200808,0.000373214999999999
0.463623338925,0.000373214999999999
0.464623372047,0.000373214999999999
0.465623414544,0.000373214999999999
0.466623044572,0.000373214999999999
0.467622963322,0.000373214999999999
0.468623217673,0.000373214999999999
0.469623148923,0.000373214999999999
0.470623326399,0.000373214999999999
0.471623223274,0.000373214999999999
0.472623344491,0.000373214999999999
0.473623453214,0.000373214999999999
0.474623254475,0.000373214999999999
0.475623286334,0.000373214999999999
0.476623195709,0.000373214999999999
0.477622976342,0.000373214999999999
0.478623098842,0.000373214999999999
0.479623418842,0.000373214999999999
0.480623252596,0.000373214999999999
0.481623393846,0.000373214999999999
0.4826232276,0.000373214999999999
0.483623445722,0.000373214999999999
0.484623442597,0.000373214999999999
0.485623153831,0.000373214999999999
0.486623431331,0.000373214999999999
0.487623185087,0.000373214999999999
0.488623480079,0.000373214999999999
0.48962297821,0.000373214999999999
0.490623442573,0.000373214999999999
0.491623426948,0.000373214999999999
0.492623516323,0.000373214999999999
0.493623276323,0.000373214999999999
0.494623368827,0.000373214999999999
0.495623492579,0.000373214999999999
0.496623037567,0.000373214999999999
0.497623222571,0.000373214999999999
0.498623155073,0.000373214999999999
0.499623040703,0.000373214999999999
0.500623227572,0.000373214999999999
0.501623445694,0.000373214999999999
0.502623023839,0.000373214999999999
0.503623009439,0.000373238099999999
0.504623306339,0.000373214999999999
0.505623149462,0.000373214999999999
0.506623408221,0.000373214999999999
0.507623122588,0.000373214999999999
0.508622996953,0.000373214999999999
0.50962329634,0.000373214999999999
0.510623103206,0.000373214999999999
0.511623531331,0.000373214999999999
0.512623288209,0.000373214999999999
0.513623198834,0.000373214999999999
0.514623128206,0.000373214999999999
0.515623242583,0.000373214999999999
0.516623280083,0.000373214999999999
0.51762320444,0.000373214999999999
0.518623406327,0.000373214999999999
0.519623306925,0.000373214999999999
0.520623096268,0.000373214999999999
0.521623436292,0.000373214999999999
0.522623302512,0.000373214999999999
0.523623418137,0.000373214999999999
0.52462327186,0.000373214999999999
0.525623218096,0.000373214999999999
0.526623478118,0.000373214999999999
0.527623538731,0.000373214999999999
0.528623538076,0.000373214999999999
0.529623168589,0.000373214999999999
0.530623125419,0.000373214999999999
0.53162306663,0.000373214999999999
0.53262339541,0.000373214999999999
0.533623025923,0.000373214999999999
0.534623542858,0.000373214999999999
0.535623573451,0.000373214999999999
0.536623133323,0.000373214999999999
0.537623563987,0.000373214999999999
0.538623557092,0.000373214999999999
0.539623202032,0.000373214999999999
0.540623336407,0.000373214999999999
0.541623489532,0.000373214999999999
0.542623297613,0.000373214999999999
0.543623031938,0.000373214999999999
0.5446230863,0.000373214999999999
0.545623562594,0.000373214999999999
0.546623303159,0.000373214999999999
0.547623210001,0.000373214999999999
0.548623520031,0.000373214999999999
0.549623214965,0.000373214999999999
0.550623259958,0.000373214999999999
0.551623270575,0.000373214999999999
0.55262320119,0.000373214999999999
0.553623109926,0.000373214999999999
0.554623517454,0.000373214999999999
0.555623284926,0.000373214999999999
0.556623224904,0.000373214999999999
0.557623116831,0.000373292592
0.558623487408,0.000373214999999999
0.559623544897,0.000373214999999999
0.56062345173,0.000373214999999999
0.561623152884,0.000373214999999999
0.562623192852,0.000373214999999999
0.56362314656,0.000373214999999999
0.564623558474,0.000373214999999999
0.565623317789,0.000373214999999999
0.566623147741,0.000373214999999999
0.567623223977,0.000373214999999999
0.568623165179,0.000373214999999999
0.569623525211,0.000373214999999999
0.570623165099,0.000373214999999999
0.571623045035,0.000373214999999999
0.572623075634,0.000373214999999999
0.573623407541,0.000373214999999999
0.574623207461,0.000373214999999999
0.575623161169,0.000373214999999999
0.576623496197,0.000373214999999999
0.577623517415,0.000373214999999999
0.578623157303,0.000373214999999999
0.579623277287,0.000373214999999999
0.580623307886,0.000373214999999999
0.581623476636,0.000373214999999999
0.582623187165,0.000373214999999999
0.58362322401,0.000373214999999999
0.584623245234,0.000373214999999999
0.585623401484,0.000373214999999999
0.586623132689,0.000373214999999999
0.587623118895,0.000373242478
0.588623465822,0.000373214999999999
0.589623273903,0.000373214999999999
0.590623158882,0.000373214999999999
0.591623175747,0.000373214999999999
0.592623131358,0.000373214999999999
0.593623446367,0.000373214999999999
0.594623090092,0.000373214999999999
0.595623005074,0.000373214999999999
0.596623111324,0.000373214999999999
0.597623106321,0.000373214999999999
0.598623546966,0.000373214999999999
0.599623129418,0.000373214999999999


==> results/tssdn_sync3_ordered.csv <==
0.400748020124,0.00024781
0.400873064813,0.00024781
0.401747792627,0.00024781
0.401872831064,0.00024781
0.402747878879,0.00024781
0.402872922005,0.00024781
0.403747885129,0.00024781
0.403872923566,0.00024781
0.404748118879,0.00024781
0.404873158879,0.00024781
0.405748106379,0.00024781
0.405873143253,0.00024781
0.406747706369,0.00024781
0.406872749495,0.00024781
0.407748038869,0.00024781
0.407873078869,0.00024781
0.408747885117,0.00024781
0.40887292668,0.00024781
0.409747897617,0.00024781
0.40987293918,0.00024781
0.410747830116,0.00024781
0.410872871679,0.00024781
0.411747823866,0.00024781
0.41187286074,0.00024781
0.412747546378,0.00024781
0.412872580126,0.00024781
0.413747902613,0.00024781
0.413872937924,0.00024781
0.414748018855,0.00024781
0.414873052603,0.00024781
0.415747703879,0.00024781
0.415872731375,0.00024781
0.416747683871,0.00024781
0.416872711367,0.00024781
0.417747983831,0.00024781
0.417873011327,0.00024781
0.418747711351,0.00024781
0.418872735721,0.00024781
0.419748066291,0.00024781
0.419873090661,0.00024781
0.420747775063,0.00024781
0.42087279787,0.00024781
0.421747963773,0.00024781
0.421872988143,0.00024781
0.422747678793,0.00024781
0.422872703163,0.00024781
0.423748039989,0.00024781
0.423873065922,0.00024781
0.424747982476,0.00024781
0.424873002157,0.00024781
0.425747758736,0.00024781
0.425872783106,0.00024781
0.426747953696,0.00024781
0.426872978066,0.00024781
0.427747853696,0.00024781
0.427872884318,0.00024781
0.428747606212,0.00024781
0.428872633708,0.00024781
0.429747801164,0.00024781
0.429872822408,0.00024781
0.430747897381,0.00024781
0.430872920188,0.00024781
0.431747679892,0.00024781
0.431872702699,0.00024781
0.432747714874,0.00024781
0.432872740807,0.00024781
0.433748027349,0.00024781
0.433873059534,0.00024781
0.434748057346,0.00024781
0.434873092657,0.00024781
0.435747939849,0.00024781
0.43587297516,0.00024781
0.436747914849,0.00024781
0.436872953286,0.00024781
0.437748056095,0.00024781
0.437873092969,0.00024781
0.438748024845,0.00024781
0.438873060156,0.00024781
0.439747661111,0.00024781
0.439872694859,0.00024781
0.440747998581,0.00024781
0.440873029203,0.00024781
0.441747831089,0.00024781
0.441872858585,0.00024781
0.442747651097,0.00024781
0.442872678593,0.00024781
0.443747606085,0.00024781
0.443872627329,0.00024781
0.444747721061,0.00024781
0.444872748557,0.00024781
0.445747707304,0.00024781
0.445872736363,0.00024781
0.446747866036,0.00024781
0.446872896658,0.00024781
0.447747889783,0.00024781
0.447872925094,0.00024781
0.448747926029,0.00024781
0.448872959777,0.00024781
0.44974781478,0.00024781
0.449872853217,0.00024781
0.45074812853,0.00024781
0.45087316853,0.00024781
0.451747869789,0.00024781
0.4518729051,0.00024781
0.452747758541,0.00024781
0.452872795415,0.00024781
0.453747881033,0.00024781
0.453872914781,0.00024781
0.454747837283,0.00024781
0.454872872594,0.00024781
0.455747953525,0.00024781
0.455872987273,0.00024781
0.456747836027,0.00024781
0.456872872901,0.00024781
0.457747552292,0.00024781
0.457872584477,0.00024781
0.45874779101,0.00024781
0.458872818506,0.00024781
0.459748010978,0.00024781
0.459873038474,0.00024781
0.460747750994,0.00024781
0.46087277849,0.00024781
0.461747903476,0.00024781
0.461872934098,0.00024781
0.462747889717,0.00024781
0.46287291565,0.00024781
0.463747758467,0.00024781
0.463872779711,0.00024781
0.464747768443,0.00024781
0.464872789687,0.00024781
0.465747679678,0.00024781
0.465872696233,0.00024781
0.466747885848,0.00024781
0.46687290084,0.00024781
0.467747685848,0.00024781
0.46787270084,0.00024781
0.4687477258,0.00024781
0.468872740792,0.00024781
0.469747605784,0.00024781
0.469872620776,0.00024781
0.470747824469,0.00024781
0.47087284415,0.00024781
0.471747994425,0.00024781
0.471873017232,0.00024781
0.472747998147,0.00024781
0.472873016265,0.00024781
0.473747970615,0.00024781
0.473872985607,0.00024781
0.474747770615,0.00024781
0.474872785607,0.00024781
0.475747829326,0.00024781
0.475872849007,0.00024781
0.47674798052,0.00024781
0.476872998638,0.00024781
0.477747879255,0.00024781
0.47787289581,0.00024781
0.478747784242,0.00024781
0.478872803923,0.00024781
0.47974794169,0.00024781
0.479872961371,0.00024781
0.48074771795,0.00024781
0.48087274232,0.00024781
0.481747727922,0.00024781
0.48187274604,0.00024781
0.48274764541,0.00024781
0.482872666654,0.00024781
0.48374766789,0.00024781
0.48387269226,0.00024781
0.484747677862,0.00024781
0.48487269598,0.00024781
0.485747835314,0.00024781
0.485872856558,0.00024781
0.486747900266,0.00024781
0.486872915258,0.00024781
0.48774763278,0.00024781
0.487872650898,0.00024781
0.488747544017,0.00024781
0.488872563698,0.00024781
0.489747922655,0.00024781
0.489872937647,0.00024781
0.490747901379,0.00024781
0.49087292106,0.00024781
0.491747911357,0.00024781
0.491872934164,0.00024781
0.492747693868,0.00024781
0.492872716675,0.00024781
0.493747808841,0.00024781
0.493872834774,0.00024781
0.49474794882,0.00024781
0.494872977879,0.00024781
0.4957476026,0.00024781
0.49587262697,0.00024781
0.496747692558,0.00024781
0.496872710676,0.00024781
0.497747757516,0.00024781
0.497872775634,0.00024781
0.498747570016,0.00024781
0.498872585008,0.00024781
0.499748009888,0.00024781
0.49987302488,0.00024781
0.500747736153,0.00024781
0.500872752708,0.00024781
0.501747862339,0.00024781
0.501872877331,0.00024781
0.502747662339,0.00024781
0.502872677331,0.00024781
0.503747948499,0.00024781
0.503872965054,0.00024781
0.504747927221,0.00024781
0.504872945339,0.00024781
0.505747764721,0.00024781
0.505872785965,0.00024781
0.506747879697,0.00024781
0.506872907193,0.00024781
0.507747705954,0.00024781
0.507872735013,0.00024781
0.508747925918,0.00024781
0.508872951851,0.00024781
0.509747585939,0.00024781
0.509872614998,0.00024781
0.510747917169,0.00024781
0.510872950917,0.00024781
0.511747940914,0.00024781
0.511872973099,0.00024781
0.512747859664,0.00024781
0.51287288716,0.00024781
0.513747624672,0.00024781
0.51387265842,0.00024781
0.514747795901,0.00024781
0.51487282496,0.00024781
0.515748028373,0.00024781
0.515873057432,0.00024781
0.516747675906,0.00024781
0.516872698713,0.00024781
0.517747797132,0.00024781
0.517872824628,0.00024781
0.518747697132,0.00024781
0.518872724628,0.00024781
0.519747590882,0.00024781
0.519872616815,0.00024781
0.520747699596,0.00024781
0.52087272084,0.00024781
0.521747949536,0.00024781
0.52187297078,0.00024781
0.52274770705,0.00024781
0.522872725168,0.00024781
0.523747839486,0.00024781
0.523872854478,0.00024781
0.524747879438,0.00024781
0.52487289443,0.00024781
0.525747771924,0.00024781
0.525872790042,0.00024781
0.526747590674,0.00024781
0.526872607229,0.00024781
0.527747821864,0.00024781
0.527872843108,0.00024781
0.528747819336,0.00024781
0.528872837454,0.00024781
0.529747804308,0.00024781
0.529872822426,0.00024781
0.53074796176,0.00024781
0.530872983004,0.00024781
0.531747670528,0.00024781
0.531872696461,0.00024781
0.532747964238,0.00024781
0.532872991734,0.00024781
0.533747618015,0.00024781
0.533872643948,0.00024781
0.534747573004,0.00024781
0.534872595811,0.00024781
0.535747515493,0.00024781
0.5358725383,0.00024781
0.536747710457,0.00024781
0.53687273639,0.00024781
0.537747745435,0.00024781
0.537872768242,0.00024781
0.538747614185,0.00024781
0.538872638555,0.00024781
0.539747876625,0.00024781
0.539872897869,0.00024781
0.540747781609,0.00024781
0.540872796601,0.00024781
0.541747594109,0.00024781
0.541872612227,0.00024781
0.542747892769,0.00024781
0.542872909324,0.00024781
0.543748037717,0.00024781
0.543873057398,0.00024781
0.544747776483,0.00024781
0.544872791475,0.00024781
0.545747582733,0.00024781
0.545872599288,0.00024781
0.546747788903,0.00024781
0.546872803895,0.00024781
0.547747668887,0.00024781
0.547872683879,0.00024781
0.548747628855,0.00024781
0.548872643847,0.00024781
0.549747613831,0.00024781
0.549872635075,0.00024781
0.550747943759,0.00024781
0.550872965003,0.00024781
0.551748039976,0.00024781
0.551873062783,0.00024781
0.552747643768,0.00024781
0.552872661886,0.00024781
0.553747813728,0.00024781
0.553872838098,0.00024781
0.554747774969,0.00024781
0.554872800902,0.00024781
0.555747809947,0.00024781
0.555872832754,0.00024781
0.556747691197,0.00024781
0.556872718693,0.00024781
0.557747769937,0.00024781
0.557872802122,0.00024781
0.558747762428,0.00024781
0.558872788361,0.00024781
0.559747563688,0.00024781
0.559872588058,0.00024781
0.56074757366,0.00024781
0.560872591778,0.00024781
0.561748057322,0.00024781
0.561873080129,0.00024781
0.562747587374,0.00024781
0.562872607055,0.00024781
0.563747664835,0.00024781
0.563872684516,0.00024781
0.564747748549,0.00024781
0.564872769793,0.00024781
0.565747771029,0.00024781
0.565872795399,0.00024781
0.566747793505,0.00024781
0.566872814749,0.00024781
0.567747735995,0.00024781
0.567872760365,0.00024781
0.568747838459,0.00024781
0.568872859703,0.00024781
0.569747602222,0.00024781
0.569872621903,0.00024781
0.570747747162,0.00024781
0.570872763717,0.00024781
0.571747793364,0.00024781
0.571872808356,0.00024781
0.572747593364,0.00024781
0.572872608356,0.00024781
0.573747818304,0.00024781
0.573872839548,0.00024781
0.574747982002,0.00024781
0.574873001683,0.00024781
0.575747567047,0.00024781
0.575872583602,0.00024781
0.576747539517,0.00024781
0.576872556072,0.00024781
0.577747751942,0.00024781
0.577872768497,0.00024781
0.578747958112,0.00024781
0.578872973104,0.00024781
0.57974801057,0.00024781
0.579873028688,0.00024781
0.580747995542,0.00024781
0.58087301366,0.00024781
0.581747519336,0.00024781
0.581872542143,0.00024781
0.58274768303,0.00024781
0.582872701148,0.00024781
0.583747686758,0.00024781
0.583872709565,0.00024781
0.584747622996,0.00024781
0.58487264424,0.00024781
0.585747854171,0.00024781
0.585872870726,0.00024781
0.586747580437,0.00024781
0.586872595429,0.00024781
0.587747866597,0.00024781
0.587872883152,0.00024781
0.588747992783,0.00024781
0.588873007775,0.00024781
0.589747645311,0.00024781
0.589872663429,0.00024781
0.590747777747,0.00024781
0.590872792739,0.00024781
0.591747577747,0.00024781
0.591872592739,0.00024781
0.592747857651,0.00024781
0.592872872643,0.00024781
0.593747983841,0.00024781
0.593873000396,0.00024781
0.594747808841,0.00024781
0.594872828522,0.00024781
0.595747627591,0.00024781
0.595872642583,0.00024781
0.596747913751,0.00024781
0.596872930306,0.00024781
0.597747824989,0.00024781
0.597872846233,0.00024781
0.598748013703,0.00024781
0.598873039636,0.00024781
0.599747568747,0.00024781
0.599872591554,0.00024781
0.600747886157,0.00024781
0.600872902712,0.00024781
0.60174763117,0.00024781
0.601872650851,0.00024781
0.602747929824,0.00024781
0.602872944816,0.00024781
0.60374764984,0.00024781
0.603872664832,0.00024781
0.604747942256,0.00024781
0.604872960374,0.00024781
0.605747853493,0.00024781
0.605872873174,0.00024781
0.606747863471,0.00024781
0.606872886278,0.00024781
0.607747984697,0.00024781
0.607873012193,0.00024781
0.608747989693,0.00024781
0.608873023441,0.00024781
0.609748000936,0.00024781
0.609873029995,0.00024781
0.610747820945,0.00024781
0.610872846878,0.00024781
0.611748015901,0.00024781
0.611873038708,0.00024781
0.612747638434,0.00024781
0.612872661241,0.00024781
0.613748085885,0.00024781
0.613873114944,0.00024781
0.614747924641,0.00024781
0.614872955263,0.00024781
0.615748064611,0.00024781
0.615873088981,0.00024781
0.61674786587,0.00024781
0.616872891803,0.00024781
0.61774777212,0.00024781
0.617872802742,0.00024781
0.618747838352,0.00024781
0.618872864285,0.00024781
0.619747547126,0.00024781
0.61987256837,0.00024781
0.620747975813,0.00024781
0.620873001746,0.00024781
0.621747844563,0.00024781
0.621872865807,0.00024781
0.622747953286,0.00024781
0.622872979219,0.00024781
0.623747914526,0.00024781
0.623872938896,0.00024781
0.624748048255,0.00024781
0.624873077314,0.00024781
0.625747948255,0.00024781
0.625872974188,0.00024781
0.626747497053,0.00024781
0.626872518297,0.00024781
0.627747612029,0.00024781
0.627872639525,0.00024781
0.628747857013,0.00024781
0.628872890761,0.00024781
0.629747825763,0.00024781
0.6298728642,0.00024781
0.630747899513,0.00024781
0.630872939513,0.00024781
0.631747653266,0.00024781
0.631872691703,0.00024781
0.632748127016,0.00024781
0.632873167016,0.00024781
0.633748053265,0.00024781
0.633873094828,0.00024781
0.634748004511,0.00024781
0.634873050763,0.00024781
0.635747987005,0.00024781
0.635873036383,0.00024781
0.636747963252,0.00024781
0.636873007941,0.00024781
0.637747594492,0.00024781
0.637872637618,0.00024781
0.638747625742,0.00024781
0.638872670431,0.00024781
0.639747915757,0.00024781
0.639872963572,0.00024781
0.640748039509,0.00024781
0.640873082635,0.00024781
0.641747892009,0.00024781
0.641872932009,0.00024781
0.642747719513,0.00024781
0.642872756387,0.00024781
0.643747995743,0.00024781
0.643873027928,0.00024781
0.644747638247,0.00024781
0.644872676684,0.00024781
0.645748080717,0.00024781
0.645873112902,0.00024781
0.646747956969,0.00024781
0.646872993843,0.00024781
0.647748005716,0.00024781
0.647873041027,0.00024781
0.648747561986,0.00024781
0.648872595734,0.00024781
0.64974804693,0.00024781
0.649873074426,0.00024781
0.650747688213,0.00024781
0.65087271102,0.00024781
0.651747649455,0.00024781
0.651872676951,0.00024781
0.652748029407,0.00024781
0.652873056903,0.00024781
0.653747615685,0.00024781
0.653872644744,0.00024781
0.65474762068,0.00024781
0.654872652865,0.00024781
0.65574797692,0.00024781
0.655873013794,0.00024781
0.656747711926,0.00024781
0.6568727488,0.00024781
0.65774784067,0.00024781
0.657872875981,0.00024781
0.65874782192,0.00024781
0.65887286192,0.00024781
0.659747895669,0.00024781
0.659872934106,0.00024781
0.660747969419,0.00024781
0.660873009419,0.00024781
0.661748049419,0.00024781
0.661873089419,0.00024781
0.66274796317,0.00024781
0.662873001607,0.00024781
0.663747698179,0.00024781
0.66387273349,0.00024781
0.664747993175,0.00024781
0.664873031612,0.00024781
0.665747673171,0.00024781
0.665872714734,0.00024781
0.666747980659,0.00024781
0.66687301597,0.00024781
0.667747783165,0.00024781
0.667872818476,0.00024781
0.668748084415,0.00024781
0.668873124415,0.00024781
0.669748023162,0.00024781
0.669873067851,0.00024781
0.670747820653,0.00024781
0.670872865342,0.00024781
0.671747864403,0.00024781
0.671872910655,0.00024781
0.672747748147,0.00024781
0.672872792836,0.00024781
0.673747884403,0.00024781
0.673872933781,0.00024781
0.674747738126,0.00024781
0.674872792193,0.00024781
0.675747869376,0.00024781
0.675872928132,0.00024781
0.676747878096,0.00024781
0.676872941541,0.00024781
0.677748046846,0.00024781
0.677873105602,0.00024781
0.678747815521,0.00024781
0.678872878966,0.00024781
0.679747929255,0.00024781
0.679872994263,0.00024781
0.680748036741,0.00024781
0.680873098623,0.00024781
0.681748131727,0.00024781
0.681873193609,0.00024781
0.682747992917,0.00024781
0.682873056362,0.00024781
0.683748007891,0.00024781
0.68387306821,0.00024781
0.684748189141,0.00024781
0.684873254149,0.00024781
0.685747909045,0.00024781
0.685872974053,0.00024781
0.686747868997,0.00024781
0.686872934005,0.00024781
0.687747803961,0.00024781
0.687872862717,0.00024781
0.688747775193,0.00024781
0.68887282926,0.00024781
0.689747813933,0.00024781
0.689872869563,0.00024781
0.690747711397,0.00024781
0.690872770153,0.00024781
0.691747720117,0.00024781
0.691872783562,0.00024781
0.692747808855,0.00024781
0.692872867611,0.00024781
0.693747971355,0.00024781
0.693873033237,0.00024781
0.694748053843,0.00024781
0.694873112599,0.00024781
0.695748018827,0.00024781
0.695873071331,0.00024781
0.696747657511,0.00024781
0.696872714704,0.00024781
0.697747961285,0.00024781
0.697873020041,0.00024781
0.698747858755,0.00024781
0.698872914385,0.00024781
0.699747731231,0.00024781
0.699872783735,0.00024781


==> results/tssdn_sync3_ordered_fix.csv <==
0.400747986378,0.00024781
0.400873023252,0.00024781
0.40174763514,0.00024781
0.401872670451,0.00024781
0.40274785639,0.00024781
0.40287289639,0.00024781
0.403747917637,0.00024781
0.403872952948,0.00024781
0.404748046383,0.00024781
0.404873083257,0.00024781
0.405748107632,0.00024781
0.405873146069,0.00024781
0.406747720117,0.00024781
0.406872764806,0.00024781
0.40774798512,0.00024781
0.407873026683,0.00024781
0.40874799762,0.00024781
0.408873039183,0.00024781
0.409747911372,0.00024781
0.409872948246,0.00024781
0.410747806374,0.00024781
0.410872843248,0.00024781
0.411747701376,0.00024781
0.41187273825,0.00024781
0.412747590129,0.00024781
0.41287262544,0.00024781
0.413747872617,0.00024781
0.413872907928,0.00024781
0.414747902612,0.00024781
0.414872934797,0.00024781
0.415747581386,0.00024781
0.415872608882,0.00024781
0.416748053844,0.00024781
0.416873084466,0.00024781
0.417747677606,0.00024781
0.417872712917,0.00024781
0.418748065111,0.00024781
0.418873106674,0.00024781
0.419747696341,0.00024781
0.419872742593,0.00024781
0.420747918853,0.00024781
0.420872968231,0.00024781
0.421747821345,0.00024781
0.421872867597,0.00024781
0.422747858845,0.00024781
0.422872901971,0.00024781
0.423747883845,0.00024781
0.423872926971,0.00024781
0.424747570099,0.00024781
0.424872608536,0.00024781
0.425747945084,0.00024781
0.425872980395,0.00024781
0.426747987581,0.00024781
0.426873022892,0.00024781
0.427747617601,0.00024781
0.427872649786,0.00024781
0.428748022559,0.00024781
0.428873051618,0.00024781
0.429747793817,0.00024781
0.429872827565,0.00024781
0.430747756317,0.00024781
0.430872793191,0.00024781
0.431747743817,0.00024781
0.431872783817,0.00024781
0.432747878809,0.00024781
0.432872912557,0.00024781
0.433747835059,0.00024781
0.43387287037,0.00024781
0.434747785059,0.00024781
0.434872817244,0.00024781
0.435747735059,0.00024781
0.43587277037,0.00024781
0.436747592566,0.00024781
0.436872621625,0.00024781
0.437748003792,0.00024781
0.43787303754,0.00024781
0.438748015035,0.00024781
0.438873044094,0.00024781
0.439747601317,0.00024781
0.439872628813,0.00024781
0.440747802523,0.00024781
0.44087282533,0.00024781
0.441747886231,0.00024781
0.441872904349,0.00024781
0.442747631245,0.00024781
0.442872649363,0.00024781
0.443747609965,0.00024781
0.44387262652,0.00024781
0.444747594939,0.00024781
0.44487261462,0.00024781
0.445747653641,0.00024781
0.445872668633,0.00024781
0.446747859816,0.00024781
0.446872876371,0.00024781
0.447747678566,0.00024781
0.447872696684,0.00024781
0.448747890986,0.00024781
0.448872905978,0.00024781
0.449748010922,0.00024781
0.449873025914,0.00024781
0.450747810922,0.00024781
0.450872825914,0.00024781
0.45174777089,0.00024781
0.451872785882,0.00024781
0.452747490906,0.00024781
0.452872505898,0.00024781
0.453747937036,0.00024781
0.453872953591,0.00024781
0.454747682049,0.00024781
0.45487270173,0.00024781
0.45574775951,0.00024781
0.455872779191,0.00024781
0.456747941974,0.00024781
0.456872967907,0.00024781
0.45774757076,0.00024781
0.457872592004,0.00024781
0.458747894432,0.00024781
0.458872914113,0.00024781
0.459747590702,0.00024781
0.459872615072,0.00024781
0.460747724431,0.00024781
0.46087275349,0.00024781
0.461747889416,0.00024781
0.461872921601,0.00024781
0.462747888158,0.00024781
0.462872915654,0.00024781
0.463747769408,0.00024781
0.463872792215,0.00024781
0.464747791886,0.00024781
0.464872814693,0.00024781
0.465747826868,0.00024781
0.465872852801,0.00024781
0.466747948088,0.00024781
0.466872972458,0.00024781
0.467748001824,0.00024781
0.467873030883,0.00024781
0.468747815584,0.00024781
0.468872839954,0.00024781
0.469747998036,0.00024781
0.46987301928,0.00024781
0.470747749301,0.00024781
0.470872765856,0.00024781
0.471747635535,0.00024781
0.471872650527,0.00024781
0.472747614259,0.00024781
0.47287263394,0.00024781
0.473747550499,0.00024781
0.473872574869,0.00024781
0.474748046645,0.00024781
0.474873066326,0.00024781
0.475748050371,0.00024781
0.475873071615,0.00024781
0.476747679148,0.00024781
0.476872705081,0.00024781
0.477747966603,0.00024781
0.477872992536,0.00024781
0.47874778661,0.00024781
0.478872815669,0.00024781
0.47974803159,0.00024781
0.479873063775,0.00024781
0.480747630372,0.00024781
0.480872657868,0.00024781
0.481747709112,0.00024781
0.481872741297,0.00024781
0.482747905356,0.00024781
0.48287294223,0.00024781
0.483747572856,0.00024781
0.483872612856,0.00024781
0.484747659107,0.00024781
0.48487270067,0.00024781
0.485747924116,0.00024781
0.485872968805,0.00024781
0.486748060372,0.00024781
0.48687310975,0.00024781
0.487747674068,0.00024781
0.487872728135,0.00024781
0.488748106604,0.00024781
0.488873160671,0.00024781
0.489747665284,0.00024781
0.489872720914,0.00024781
0.49074810407,0.00024781
0.490873158137,0.00024781
0.491748075296,0.00024781
0.491873134052,0.00024781
0.492747751468,0.00024781
0.492872811787,0.00024781
0.493748055238,0.00024781
0.493873110868,0.00024781
0.494747780188,0.00024781
0.494872835818,0.00024781
0.495747843925,0.00024781
0.495872904244,0.00024781
0.496747913914,0.00024781
0.496872971107,0.00024781
0.497748057664,0.00024781
0.49787311642,0.00024781
0.498747961381,0.00024781
0.498873018574,0.00024781
0.499747772591,0.00024781
0.499872828221,0.00024781
0.500747731323,0.00024781
0.50087278539,0.00024781
0.501748090103,0.00024781
0.501873145733,0.00024781
0.502747636304,0.00024781
0.502872687245,0.00024781
0.503748050086,0.00024781
0.50387310259,0.00024781
0.504748088825,0.00024781
0.504873146018,0.00024781
0.505748152563,0.00024781
0.505873211319,0.00024781
0.506748043786,0.00024781
0.506873097853,0.00024781
0.507747749996,0.00024781
0.5078728025,0.00024781
0.508747708724,0.00024781
0.508872765917,0.00024781
0.509747919984,0.00024781
0.509872975614,0.00024781
0.510747952476,0.00024781
0.51087300498,0.00024781
0.511748046226,0.00024781
0.511873097167,0.00024781
0.512747887458,0.00024781
0.512872936836,0.00024781
0.513747937458,0.00024781
0.513872980584,0.00024781
0.514747741193,0.00024781
0.514872789008,0.00024781
0.515747877447,0.00024781
0.515872923699,0.00024781
0.516747853692,0.00024781
0.516872901507,0.00024781
0.517747989946,0.00024781
0.517873036198,0.00024781
0.518747978689,0.00024781
0.51887302963,0.00024781
0.519747986182,0.00024781
0.519873037123,0.00024781
0.520747747408,0.00024781
0.520872796786,0.00024781
0.5217476499,0.00024781
0.521872696152,0.00024781
0.522747878664,0.00024781
0.522872929605,0.00024781
0.523747664874,0.00024781
0.523872720504,0.00024781
0.524748128676,0.00024781
0.524873188995,0.00024781
0.525747952386,0.00024781
0.525873008016,0.00024781
0.526748169898,0.00024781
0.526873228654,0.00024781
0.527748166122,0.00024781
0.527873226441,0.00024781
0.52874818734,0.00024781
0.528873252348,0.00024781
0.529747827228,0.00024781
0.529872892236,0.00024781
0.530747780933,0.00024781
0.530872844378,0.00024781
0.531747814651,0.00024781
0.531872879659,0.00024781
0.532748014651,0.00024781
0.532873079659,0.00024781
0.533747734555,0.00024781
0.533872799563,0.00024781
0.534747749531,0.00024781
0.534872808287,0.00024781
0.535748065807,0.00024781
0.535873126126,0.00024781
0.536748129547,0.00024781
0.536873185177,0.00024781
0.537747922015,0.00024781
0.537872974519,0.00024781
0.538748040765,0.00024781
0.538873097958,0.00024781
0.539747876959,0.00024781
0.539872938841,0.00024781
0.540747959447,0.00024781
0.540873018203,0.00024781
0.541748170706,0.00024781
0.541873224773,0.00024781
0.542747889406,0.00024781
0.542872945036,0.00024781
0.54374768812,0.00024781
0.543872742187,0.00024781
0.544747941882,0.00024781
0.54487299126,0.00024781
0.545748084386,0.00024781
0.545873130638,0.00024781
0.546747900621,0.00024781
0.546872948436,0.00024781
0.547747796863,0.00024781
0.547872843115,0.00024781
0.548747981863,0.00024781
0.548873021863,0.00024781
0.549747963113,0.00024781
0.549872998424,0.00024781
0.550748073103,0.00024781
0.550873105288,0.00024781
0.551747875605,0.00024781
0.551872914042,0.00024781
0.552748023103,0.00024781
0.55287306154,0.00024781
0.553747918106,0.00024781
0.553872953417,0.00024781
0.554747560618,0.00024781
0.554872595929,0.00024781
0.555747683112,0.00024781
0.555872718423,0.00024781
0.556747959346,0.00024781
0.556872993094,0.00024781
0.557747583116,0.00024781
0.557872615301,0.00024781
0.558747895571,0.00024781
0.558872921504,0.00024781
0.559747888066,0.00024781
0.559872920251,0.00024781
0.56074808431,0.00024781
0.560873121184,0.00024781
0.5617476843,0.00024781
0.561872727426,0.00024781
0.562747943053,0.00024781
0.562872984616,0.00024781
0.563747703056,0.00024781
0.563872741493,0.00024781
0.564747875562,0.00024781
0.564872920251,0.00024781
0.565747913062,0.00024781
0.565872957751,0.00024781
0.566747710553,0.00024781
0.566872755242,0.00024781
0.567747735553,0.00024781
0.567872777116,0.00024781
0.568747649305,0.00024781
0.568872686179,0.00024781
0.569747864299,0.00024781
0.569872901173,0.00024781
0.570747691799,0.00024781
0.570872731799,0.00024781
0.571748018053,0.00024781
0.571873059616,0.00024781
0.572748091801,0.00024781
0.572873128675,0.00024781
0.573747839301,0.00024781
0.573872879301,0.00024781
0.574747679301,0.00024781
0.574872719301,0.00024781
0.57574793806,0.00024781
0.575872982749,0.00024781
0.57674796931,0.00024781
0.576873012436,0.00024781
0.577748074312,0.00024781
0.577873117438,0.00024781
0.578747884294,0.00024781
0.578872933672,0.00024781
0.579747879288,0.00024781
0.579872928666,0.00024781
0.580747880531,0.00024781
0.580872931472,0.00024781
0.581747666741,0.00024781
0.581872722371,0.00024781
0.582748019265,0.00024781
0.582873071769,0.00024781
0.583747651705,0.00024781
0.583872707335,0.00024781
0.584747770455,0.00024781
0.584872824522,0.00024781
0.585748042973,0.00024781
0.58587309704,0.00024781
0.586747687907,0.00024781
0.5868727451,0.00024781
0.587747690377,0.00024781
0.587872753822,0.00024781
0.588748111669,0.00024781
0.588873173551,0.00024781
0.589747972859,0.00024781
0.589873036304,0.00024781
0.590747815315,0.00024781
0.590872872508,0.00024781
0.591748026575,0.00024781
0.591873082205,0.00024781
0.592748071565,0.00024781
0.592873127195,0.00024781
0.593747630252,0.00024781
0.593872684319,0.00024781
0.594747742752,0.00024781
0.594872796819,0.00024781
0.595747768994,0.00024781
0.595872821498,0.00024781
0.5967479365,0.00024781
0.596872985878,0.00024781
0.597747826496,0.00024781
0.597872869622,0.00024781
0.598748110261,0.00024781
0.598873158076,0.00024781
0.59974760024,0.00024781
0.599872644929,0.00024781
0.600748012735,0.00024781
0.600873051172,0.00024781
0.601747938983,0.00024781
0.601872982109,0.00024781
0.602747982733,0.00024781
0.602873030548,0.00024781
0.603747946481,0.00024781
0.603872989607,0.00024781
0.604747670211,0.00024781
0.604872718026,0.00024781
0.605747726461,0.00024781
0.605872772713,0.00024781
0.606747628949,0.00024781
0.606872678327,0.00024781
0.607747777704,0.00024781
0.607872825519,0.00024781
0.608748073966,0.00024781
0.608873120218,0.00024781
0.609747908942,0.00024781
0.609872961446,0.00024781
0.610747916436,0.00024781
0.610872965814,0.00024781
0.611748138944,0.00024781
0.611873185196,0.00024781
0.61274770892,0.00024781
0.612872755172,0.00024781
0.613748017691,0.00024781
0.613873068632,0.00024781
0.614747951425,0.00024781
0.614873003929,0.00024781
0.615747805154,0.00024781
0.615872856095,0.00024781
0.616747652633,0.00024781
0.616872703574,0.00024781
0.617748066415,0.00024781
0.617873118919,0.00024781
0.618747827645,0.00024781
0.61887287546,0.00024781
0.619747711391,0.00024781
0.619872754517,0.00024781
0.620748050145,0.00024781
0.620873091708,0.00024781
0.621747915139,0.00024781
0.621872959828,0.00024781
0.622747798881,0.00024781
0.622872845133,0.00024781
0.623747707617,0.00024781
0.623872758558,0.00024781
0.624748010126,0.00024781
0.624873054815,0.00024781
0.625748035126,0.00024781
0.625873076689,0.00024781
0.62674781387,0.00024781
0.626872856996,0.00024781
0.627748005126,0.00024781
0.627873049815,0.00024781
0.628747783876,0.00024781
0.628872823876,0.00024781
0.629747950128,0.00024781
0.629872991691,0.00024781
0.630747741366,0.00024781
0.630872787618,0.00024781
0.631748025125,0.00024781
0.631873069814,0.00024781
0.632747921363,0.00024781
0.632872970741,0.00024781
0.633748063867,0.00024781
0.633873110119,0.00024781
0.63474805261,0.00024781
0.634873103551,0.00024781
0.635747992592,0.00024781
0.635873046659,0.00024781
0.636748123842,0.00024781
0.636873182598,0.00024781
0.6377480463,0.00024781
0.637873108182,0.00024781
0.638748147535,0.00024781
0.63887321098,0.00024781
0.639747861189,0.00024781
0.639872926197,0.00024781
0.640748221221,0.00024781
0.640873286229,0.00024781
0.641748008651,0.00024781
0.641873070533,0.00024781
0.642747943609,0.00024781
0.642873005491,0.00024781
0.643748106109,0.00024781
0.643873164865,0.00024781
0.644748016073,0.00024781
0.644873074829,0.00024781
0.645747686001,0.00024781
0.645872744757,0.00024781
0.646747983521,0.00024781
0.646873039151,0.00024781
0.647748102271,0.00024781
0.647873156338,0.00024781
0.648747648465,0.00024781
0.648872700969,0.00024781
0.649748123485,0.00024781
0.649873169737,0.00024781
0.65074775473,0.00024781
0.650872796293,0.00024781
0.651747705976,0.00024781
0.651872752228,0.00024781
0.652747749726,0.00024781
0.652872794415,0.00024781
0.653747799726,0.00024781
0.653872847541,0.00024781
0.654747634705,0.00024781
0.654872685646,0.00024781
0.655747980985,0.00024781
0.655873036615,0.00024781
0.656748198497,0.00024781
0.656873257253,0.00024781
0.657747954682,0.00024781
0.657873015001,0.00024781
0.658747735852,0.00024781
0.65887280086,0.00024781
0.659748163394,0.00024781
0.659873225276,0.00024781
0.66074803083,0.00024781
0.660873095838,0.00024781
0.661747750734,0.00024781
0.661872815742,0.00024781
0.662747950734,0.00024781
0.662873015742,0.00024781
0.663747738164,0.00024781
0.663872800046,0.00024781
0.664748085696,0.00024781
0.664873150704,0.00024781
0.665747799356,0.00024781
0.665872862801,0.00024781
0.666747820578,0.00024781
0.66687288246,0.00024781
0.667748161858,0.00024781
0.667873225303,0.00024781
0.668747863024,0.00024781
0.668872924906,0.00024781
0.669747964259,0.00024781
0.669873027704,0.00024781
0.670747831699,0.00024781
0.670872895144,0.00024781
0.671748185481,0.00024781
0.671873250489,0.00024781
0.672748065417,0.00024781
0.672873130425,0.00024781
0.673748160405,0.00024781
0.673873219161,0.00024781
0.674747817845,0.00024781
0.674872873475,0.00024781
0.675748195381,0.00024781
0.675873254137,0.00024781
0.676748197853,0.00024781
0.676873259735,0.00024781
0.677748040305,0.00024781
0.677873099061,0.00024781
0.67874780898,0.00024781
0.678872872425,0.00024781
0.679747922714,0.00024781
0.679872987722,0.00024781
0.6807480302,0.00024781
0.680873092082,0.00024781
0.681748032676,0.00024781
0.681873091432,0.00024781
0.6827480289,0.00024781
0.682873089219,0.00024781
0.683748018878,0.00024781
0.683873076071,0.00024781
0.68474765758,0.00024781
0.684872710084,0.00024781
0.685747911344,0.00024781
0.685872962285,0.00024781
0.686747857574,0.00024781
0.686872913204,0.00024781
0.687747717556,0.00024781
0.687872766934,0.00024781
0.688747885064,0.00024781
0.688872937568,0.00024781
0.689747831296,0.00024781
0.689872885363,0.00024781
0.690747716263,0.00024781
0.690872773456,0.00024781
0.691747712485,0.00024781
0.691872774367,0.00024781
0.692747868735,0.00024781
0.692872925928,0.00024781
0.693747919975,0.00024781
0.693872975605,0.00024781
0.694748032475,0.00024781
0.694873084979,0.00024781
0.695747947467,0.00024781
0.695872993719,0.00024781
0.696747892467,0.00024781
0.696872932467,0.00024781
0.697747553729,0.00024781
0.69787258904,0.00024781
0.698747694979,0.00024781
0.698872734979,0.00024781
0.699748039995,0.00024781
0.699873086247,0.00024781


==> results/tssdn_sync3_sync.csv <==
0.40074785387,0.00024781
0.400872896996,0.00024781
0.40174789137,0.00024781
0.401872937622,0.00024781
0.40274793512,0.00024781
0.402872979809,0.00024781
0.40374795387,0.00024781
0.40387299387,0.00024781
0.404748008866,0.00024781
0.404873042614,0.00024781
0.405747540151,0.00024781
0.40587256921,0.00024781
0.406747858871,0.00024781
0.406872889493,0.00024781
0.407747931355,0.00024781
0.407872958851,0.00024781
0.408747591379,0.00024781
0.408872618875,0.00024781
0.409747577622,0.00024781
0.409872606681,0.00024781
0.410747668864,0.00024781
0.410872702612,0.00024781
0.411748000079,0.00024781
0.411873029138,0.00024781
0.412747580115,0.00024781
0.412872606048,0.00024781
0.413747873825,0.00024781
0.413872901321,0.00024781
0.414747927557,0.00024781
0.41487295349,0.00024781
0.415747993795,0.00024781
0.415873024417,0.00024781
0.416747740063,0.00024781
0.416872765996,0.00024781
0.417747947527,0.00024781
0.41787297346,0.00024781
0.418747982505,0.00024781
0.418873005312,0.00024781
0.419747912492,0.00024781
0.419872932173,0.00024781
0.420747503784,0.00024781
0.420872521902,0.00024781
0.421747507512,0.00024781
0.421872530319,0.00024781
0.422747776212,0.00024781
0.422872800582,0.00024781
0.423748057417,0.00024781
0.42387308335,0.00024781
0.42474803741,0.00024781
0.424873066469,0.00024781
0.425747808668,0.00024781
0.425872842416,0.00024781
0.426747746168,0.00024781
0.42687277679,0.00024781
0.427747763664,0.00024781
0.427872797412,0.00024781
0.428747953652,0.00024781
0.4288729874,0.00024781
0.429747842403,0.00024781
0.42987288084,0.00024781
0.430747804903,0.00024781
0.430872837088,0.00024781
0.431747957376,0.00024781
0.431872983309,0.00024781
0.432747899863,0.00024781
0.432872919544,0.00024781
0.433747743613,0.00024781
0.433872764857,0.00024781
0.434747747337,0.00024781
0.434872767018,0.00024781
0.435747824798,0.00024781
0.435872844479,0.00024781
0.436747914765,0.00024781
0.436872937572,0.00024781
0.437748010979,0.00024781
0.437873032223,0.00024781
0.438747934716,0.00024781
0.438872954397,0.00024781
0.439747759716,0.00024781
0.439872776271,0.00024781
0.440747597216,0.00024781
0.440872620023,0.00024781
0.441747754656,0.00024781
0.441872771211,0.00024781
0.442747567156,0.00024781
0.442872583711,0.00024781
0.443747613358,0.00024781
0.44387262835,0.00024781
0.444747573326,0.00024781
0.444872588318,0.00024781
0.445747693262,0.00024781
0.445872708254,0.00024781
0.446747819452,0.00024781
0.446872836007,0.00024781
0.447747865654,0.00024781
0.447872880646,0.00024781
0.448747825622,0.00024781
0.448872840614,0.00024781
0.449748025542,0.00024781
0.449873040534,0.00024781
0.450747745558,0.00024781
0.45087276055,0.00024781
0.451747545558,0.00024781
0.45187256055,0.00024781
0.452747671748,0.00024781
0.452872688303,0.00024781
0.453747644218,0.00024781
0.453872660773,0.00024781
0.45474769042,0.00024781
0.454872705412,0.00024781
0.455747730372,0.00024781
0.455872745364,0.00024781
0.456747530372,0.00024781
0.456872545364,0.00024781
0.457747810276,0.00024781
0.457872825268,0.00024781
0.458747702762,0.00024781
0.45887272088,0.00024781
0.459747835198,0.00024781
0.45987285019,0.00024781
0.460747635198,0.00024781
0.46087265019,0.00024781
0.461747767642,0.00024781
0.46187278576,0.00024781
0.462747931348,0.00024781
0.462872954155,0.00024781
0.463747861335,0.00024781
0.463872881016,0.00024781
0.464747846305,0.00024781
0.46487286286,0.00024781
0.465747997507,0.00024781
0.465873018751,0.00024781
0.466747700027,0.00024781
0.466872724397,0.00024781
0.467747968722,0.00024781
0.467872991529,0.00024781
0.468747732486,0.00024781
0.468872750604,0.00024781
0.469747637472,0.00024781
0.46987265559,0.00024781
0.470747881167,0.00024781
0.470872903974,0.00024781
0.471747497453,0.00024781
0.471872518697,0.00024781
0.472747606176,0.00024781
0.472872632109,0.00024781
0.47374759242,0.00024781
0.473872623042,0.00024781
0.47474784365,0.00024781
0.474872875835,0.00024781
0.475747541165,0.00024781
0.47587257335,0.00024781
0.476747706144,0.00024781
0.476872735203,0.00024781
0.477747938616,0.00024781
0.477872967675,0.00024781
0.478747531144,0.00024781
0.478872560203,0.00024781
0.479748003595,0.00024781
0.479873032654,0.00024781
0.480747657375,0.00024781
0.480872681745,0.00024781
0.481747711111,0.00024781
0.48187274017,0.00024781
0.482747617361,0.00024781
0.482872644857,0.00024781
0.483748009825,0.00024781
0.483873040447,0.00024781
0.484747842333,0.00024781
0.484872869829,0.00024781
0.485747988562,0.00024781
0.485873017621,0.00024781
0.486747766068,0.00024781
0.486872801379,0.00024781
0.487747981065,0.00024781
0.487873019502,0.00024781
0.488748048564,0.00024781
0.488873087001,0.00024781
0.489748023564,0.00024781
0.489873058875,0.00024781
0.490747733579,0.00024781
0.490872765764,0.00024781
0.491747664829,0.00024781
0.491872695451,0.00024781
0.492747724809,0.00024781
0.492872749179,0.00024781
0.493747894753,0.00024781
0.493872912871,0.00024781
0.494748058459,0.00024781
0.494873081266,0.00024781
0.495747594757,0.00024781
0.495872616001,0.00024781
0.496747659709,0.00024781
0.496872674701,0.00024781
0.497748038368,0.00024781
0.497873058049,0.00024781
0.498747709646,0.00024781
0.498872727764,0.00024781
0.499748008306,0.00024781
0.499873024861,0.00024781
0.500747740821,0.00024781
0.500872757376,0.00024781
0.501747867007,0.00024781
0.501872881999,0.00024781
0.502747587023,0.00024781
0.502872602015,0.00024781
0.503747885695,0.00024781
0.503872905376,0.00024781
0.504747876917,0.00024781
0.504872895035,0.00024781
0.505747769401,0.00024781
0.505872784393,0.00024781
0.506747834365,0.00024781
0.506872855609,0.00024781
0.507747911823,0.00024781
0.507872929941,0.00024781
0.508747964275,0.00024781
0.508872979267,0.00024781
0.509747543064,0.00024781
0.509872562745,0.00024781
0.510747540538,0.00024781
0.510872560219,0.00024781
0.511747771718,0.00024781
0.511872789836,0.00024781
0.512747522981,0.00024781
0.512872542662,0.00024781
0.513748019151,0.00024781
0.513873043521,0.00024781
0.514747894151,0.00024781
0.514872918521,0.00024781
0.515747547922,0.00024781
0.515872576981,0.00024781
0.516747946636,0.00024781
0.516872977258,0.00024781
0.517747625407,0.00024781
0.517872654466,0.00024781
0.518747550407,0.00024781
0.518872582592,0.00024781
0.519747647897,0.00024781
0.519872680082,0.00024781
0.520747930393,0.00024781
0.52087296883,0.00024781
0.521747911643,0.00024781
0.521872948517,0.00024781
0.522747714151,0.00024781
0.522872747899,0.00024781
0.523747756649,0.00024781
0.523872793523,0.00024781
0.524747990402,0.00024781
0.524873031965,0.00024781
0.525747824156,0.00024781
0.52587286103,0.00024781
0.526747694162,0.00024781
0.526872724784,0.00024781
0.527747594162,0.00024781
0.527872618532,0.00024781
0.528747795376,0.00024781
0.528872821309,0.00024781
0.529747787871,0.00024781
0.529872820056,0.00024781
0.530747977862,0.00024781
0.530873013173,0.00024781
0.531747632866,0.00024781
0.531872671303,0.00024781
0.532748026616,0.00024781
0.532873066616,0.00024781
0.533748007866,0.00024781
0.533873043177,0.00024781
0.534747970366,0.00024781
0.534873005677,0.00024781
0.535747939116,0.00024781
0.53587297599,0.00024781
0.536748012867,0.00024781
0.53687305443,0.00024781
0.537747852869,0.00024781
0.537872891306,0.00024781
0.538747920368,0.00024781
0.538872958805,0.00024781
0.539748086622,0.00024781
0.539873129748,0.00024781
0.540747865369,0.00024781
0.540872906932,0.00024781
0.541747859119,0.00024781
0.541872895993,0.00024781
0.542747987863,0.00024781
0.542873023174,0.00024781
0.543747895362,0.00024781
0.543872936925,0.00024781
0.544747760356,0.00024781
0.544872805045,0.00024781
0.545747976618,0.00024781
0.545873025996,0.00024781
0.546747712856,0.00024781
0.546872757545,0.00024781
0.547747965353,0.00024781
0.54787300379,0.00024781
0.548747959103,0.00024781
0.548872999103,0.00024781
0.549748014099,0.00024781
0.549873047847,0.00024781
0.550748031593,0.00024781
0.550873062215,0.00024781
0.551747821597,0.00024781
0.551872858471,0.00024781
0.552748036591,0.00024781
0.552873073465,0.00024781
0.553747919095,0.00024781
0.553872952843,0.00024781
0.554747881595,0.00024781
0.554872918469,0.00024781
0.555747789095,0.00024781
0.555872829095,0.00024781
0.556747844091,0.00024781
0.556872877839,0.00024781
0.557747874087,0.00024781
0.557872907835,0.00024781
0.558747577852,0.00024781
0.558872610037,0.00024781
0.559747810316,0.00024781
0.559872836249,0.00024781
0.560747944042,0.00024781
0.560872971538,0.00024781
0.561747856542,0.00024781
0.561872887164,0.00024781
0.562747855285,0.00024781
0.562872884344,0.00024781
0.563747774035,0.00024781
0.563872804657,0.00024781
0.564747804033,0.00024781
0.564872840907,0.00024781
0.565747939029,0.00024781
0.565872975903,0.00024781
0.566747926529,0.00024781
0.566872966529,0.00024781
0.56774784028,0.00024781
0.567872878717,0.00024781
0.568748086536,0.00024781
0.568873129662,0.00024781
0.569747939036,0.00024781
0.569872979036,0.00024781
0.570747871534,0.00024781
0.57087291466,0.00024781
0.571748037782,0.00024781
0.571873076219,0.00024781
0.572747600307,0.00024781
0.572872632492,0.00024781
0.573747912762,0.00024781
0.573872938695,0.00024781
0.574747953992,0.00024781
0.574872978362,0.00024781
0.575747847742,0.00024781
0.575872876801,0.00024781
0.576747913976,0.00024781
0.576872941472,0.00024781
0.57774797396,0.00024781
0.577873001456,0.00024781
0.578747738968,0.00024781
0.578872772716,0.00024781
0.579747756462,0.00024781
0.579872787084,0.00024781
0.580747773958,0.00024781
0.580872807706,0.00024781
0.581747963946,0.00024781
0.581872997694,0.00024781
0.582747686452,0.00024781
0.582872723326,0.00024781
0.583747760203,0.00024781
0.583872801766,0.00024781
0.584748031465,0.00024781
0.584873077717,0.00024781
0.58574770018,0.00024781
0.585872751121,0.00024781
0.586747621418,0.00024781
0.586872670796,0.00024781
0.587747696418,0.00024781
0.587872745796,0.00024781
0.588747790168,0.00024781
0.588872844235,0.00024781
0.589747835157,0.00024781
0.58987289235,0.00024781
0.590747812635,0.00024781
0.590872869828,0.00024781
0.591748023895,0.00024781
0.591873079525,0.00024781
0.592747681323,0.00024781
0.592872740079,0.00024781
0.593748157625,0.00024781
0.593873217944,0.00024781
0.594747926305,0.00024781
0.594872988187,0.00024781
0.59574786751,0.00024781
0.595872930955,0.00024781
0.596748141276,0.00024781
0.596873206284,0.00024781
0.597748002474,0.00024781
0.597873062793,0.00024781
0.598747746174,0.00024781
0.598872801804,0.00024781
0.599747944933,0.00024781
0.599872999,0.00024781
0.600747989922,0.00024781
0.600873047115,0.00024781
0.601747986144,0.00024781
0.601873048026,0.00024781
0.602748007364,0.00024781
0.602873070809,0.00024781
0.603747856066,0.00024781
0.603872914822,0.00024781
0.604747704756,0.00024781
0.604872768201,0.00024781
0.605747805992,0.00024781
0.605872867874,0.00024781
0.606748073508,0.00024781
0.606873138516,0.00024781
0.607747793412,0.00024781
0.60787285842,0.00024781
0.608747827132,0.00024781
0.608872890577,0.00024781
0.609747835858,0.00024781
0.609872894614,0.00024781
0.610748145882,0.00024781
0.610873204638,0.00024781
0.611747797078,0.00024781
0.611872851145,0.00024781
0.612747928328,0.00024781
0.612872987084,0.00024781
0.613748004565,0.00024781
0.613873064884,0.00024781
0.614747865751,0.00024781
0.614872930759,0.00024781
0.615748207027,0.00024781
0.615873267346,0.00024781
0.616747790707,0.00024781
0.616872846337,0.00024781
0.617747854444,0.00024781
0.617872914763,0.00024781
0.61874771563,0.00024781
0.618872780638,0.00024781
0.619747816867,0.00024781
0.619872877186,0.00024781
0.620747998117,0.00024781
0.620873063125,0.00024781
0.621748198117,0.00024781
0.621873263125,0.00024781
0.622747899289,0.00024781
0.622872959608,0.00024781
0.623747834244,0.00024781
0.623872897689,0.00024781
0.624747836722,0.00024781
0.624872893915,0.00024781
0.625747881713,0.00024781
0.62587293578,0.00024781
0.626747760433,0.00024781
0.626872816063,0.00024781
0.627747706669,0.00024781
0.62787275761,0.00024781
0.62874789918,0.00024781
0.628872956373,0.00024781
0.629747784153,0.00024781
0.62987283822,0.00024781
0.630748142933,0.00024781
0.630873198563,0.00024781
0.631747966631,0.00024781
0.63187302695,0.00024781
0.632747987849,0.00024781
0.632873052857,0.00024781
0.633748187849,0.00024781
0.633873252857,0.00024781
0.634747747721,0.00024781
0.634872812729,0.00024781
0.635748107753,0.00024781
0.635873172761,0.00024781
0.636748048964,0.00024781
0.636873109283,0.00024781
0.63774764513,0.00024781
0.637872703886,0.00024781
0.638748096416,0.00024781
0.638873150483,0.00024781
0.639747968889,0.00024781
0.639873022956,0.00024781
0.640748062639,0.00024781
0.640873112017,0.00024781
0.641747965131,0.00024781
0.641873011383,0.00024781
0.642747596376,0.00024781
0.642872637939,0.00024781
0.643747663873,0.00024781
0.643872699184,0.00024781
0.644747780115,0.00024781
0.644872813863,0.00024781
0.645748050099,0.00024781
0.645873083847,0.00024781
0.646747575139,0.00024781
0.646872602635,0.00024781
0.647747702609,0.00024781
0.647872726979,0.00024781
0.648747577609,0.00024781
0.648872601979,0.00024781
0.649747791331,0.00024781
0.64987282039,0.00024781
0.650747808828,0.00024781
0.650872844139,0.00024781
0.651747586342,0.00024781
0.651872615401,0.00024781
0.652747652576,0.00024781
0.652872680072,0.00024781
0.653747958791,0.00024781
0.65387298785,0.00024781
0.654747711305,0.00024781
0.654872740364,0.00024781
0.655747783791,0.00024781
0.65587281285,0.00024781
0.656747923764,0.00024781
0.656872949697,0.00024781
0.657747670026,0.00024781
0.657872700648,0.00024781
0.658747736258,0.00024781
0.658872762191,0.00024781
0.659747943722,0.00024781
0.659872969655,0.00024781
0.660747763729,0.00024781
0.660872792788,0.00024781
0.661747983693,0.00024781
0.661873009626,0.00024781
0.662747772455,0.00024781
0.662872793699,0.00024781
0.663747849913,0.00024781
0.663872868031,0.00024781
0.66474793363,0.00024781
0.664872956437,0.00024781
0.665748011085,0.00024781
0.66587302764,0.00024781
0.666747756098,0.00024781
0.666872775779,0.00024781
0.667747581098,0.00024781
0.667872597653,0.00024781
0.668747633553,0.00024781
0.668872650108,0.00024781
0.669747938475,0.00024781
0.669872958156,0.00024781
0.670747837209,0.00024781
0.670872852201,0.00024781
0.671747815933,0.00024781
0.671872835614,0.00024781
0.672747752173,0.00024781
0.672872776543,0.00024781
0.673747854637,0.00024781
0.673872875881,0.00024781
0.674747778374,0.00024781
0.674872798055,0.00024781
0.675747942076,0.00024781
0.67587296332,0.00024781
0.676747958304,0.00024781
0.676872981111,0.00024781
0.677747875789,0.00024781
0.677872892344,0.00024781
0.678747854511,0.00024781
0.678872872629,0.00024781
0.679747906963,0.00024781
0.679872921955,0.00024781
0.680747719463,0.00024781
0.680872737581,0.00024781
0.681747963158,0.00024781
0.681872985965,0.00024781
0.682747844408,0.00024781
0.682872871904,0.00024781
0.683748009396,0.00024781
0.683873043144,0.00024781
0.684747620674,0.00024781
0.684872649733,0.00024781
0.6857477669,0.00024781
0.685872794396,0.00024781
0.686747561912,0.00024781
0.686872583156,0.00024781
0.687747559384,0.00024781
0.687872577502,0.00024781
0.68874772309,0.00024781
0.688872745897,0.00024781
0.68974758559,0.00024781
0.689872608397,0.00024781
0.690747601816,0.00024781
0.69087262306,0.00024781
0.69174775926,0.00024781
0.691872777378,0.00024781
0.692747904204,0.00024781
0.692872922322,0.00024781
0.693747495493,0.00024781
0.693872515174,0.00024781
0.694747991663,0.00024781
0.694873016033,0.00024781
0.695747645434,0.00024781
0.695872674493,0.00024781
0.696747822925,0.00024781
0.696872858236,0.00024781
0.697747606687,0.00024781
0.697872637309,0.00024781
0.698747710431,0.00024781
0.698872745742,0.00024781
0.699748017935,0.00024781
0.699873059498,0.00024781

